Anti-Aliasing Add-On for Deep Prior Seismic Data Interpolation

Data interpolation is a fundamental step in any seismic processing workflow. Among machine learning techniques recently proposed to solve data interpolation as an inverse problem, Deep Prior paradigm aims at employing a convolutional neural network to capture priors on the data in order to regularize the inversion. However, this technique lacks of reconstruction precision when interpolating highly decimated data due to the presence of aliasing. In this work, we propose to improve Deep Prior inversion by adding a directional Laplacian as regularization term to the problem. This regularizer drives the optimization towards solutions that honor the slopes estimated from the interpolated data low frequencies. We provide some numerical examples to showcase the methodology devised in this manuscript, showing that our results are less prone to aliasing also in presence of noisy and corrupted data.

==> f3.txt <==
iteration datafidelity laplacian
0.000000 0.047777 0.000671
1.000000 0.045882 0.000213
2.000000 0.039550 0.000135
3.000000 0.026601 0.000108
4.000000 0.024553 0.000084
5.000000 0.012000 0.000069
6.000000 0.011043 0.000057
7.000000 0.009790 0.000047
8.000000 0.008463 0.000039
9.000000 0.008859 0.000034
10.000000 0.008230 0.000030
11.000000 0.007700 0.000028
12.000000 0.007855 0.000026
13.000000 0.007691 0.000024
14.000000 0.007229 0.000022
15.000000 0.007148 0.000021
16.000000 0.007130 0.000019
17.000000 0.006887 0.000018
18.000000 0.006576 0.000017
19.000000 0.006546 0.000017
20.000000 0.006514 0.000016
21.000000 0.006356 0.000015
22.000000 0.006109 0.000015
23.000000 0.006046 0.000014
24.000000 0.005985 0.000014
25.000000 0.005859 0.000013
26.000000 0.005665 0.000013
27.000000 0.005556 0.000013
28.000000 0.005466 0.000013
29.000000 0.005367 0.000013
30.000000 0.005165 0.000013
31.000000 0.005074 0.000013
32.000000 0.004984 0.000014
33.000000 0.004835 0.000014
34.000000 0.004672 0.000014
35.000000 0.004549 0.000015
36.000000 0.004437 0.000015
37.000000 0.004284 0.000016
38.000000 0.004125 0.000016
39.000000 0.003974 0.000017
40.000000 0.003817 0.000017
41.000000 0.003660 0.000018
42.000000 0.003517 0.000018
43.000000 0.003408 0.000019
44.000000 0.003232 0.000019
45.000000 0.003066 0.000020
46.000000 0.002920 0.000021
47.000000 0.002776 0.000021
48.000000 0.002647 0.000021
49.000000 0.002501 0.000022
50.000000 0.002409 0.000022
51.000000 0.002307 0.000021
52.000000 0.002153 0.000022
53.000000 0.002051 0.000022
54.000000 0.001960 0.000021
55.000000 0.001892 0.000022
56.000000 0.001766 0.000021
57.000000 0.001674 0.000022
58.000000 0.001594 0.000021
59.000000 0.001521 0.000021
60.000000 0.001463 0.000021
61.000000 0.001388 0.000021
62.000000 0.001335 0.000021
63.000000 0.001260 0.000021
64.000000 0.001216 0.000021
65.000000 0.001139 0.000021
66.000000 0.001099 0.000020
67.000000 0.001049 0.000020
68.000000 0.001012 0.000020
69.000000 0.000979 0.000020
70.000000 0.000927 0.000020
71.000000 0.000890 0.000020
72.000000 0.000859 0.000020
73.000000 0.000831 0.000020
74.000000 0.000783 0.000019
75.000000 0.000761 0.000019
76.000000 0.000733 0.000019
77.000000 0.000716 0.000020
78.000000 0.000672 0.000019
79.000000 0.000652 0.000019
80.000000 0.000628 0.000019
81.000000 0.000612 0.000020
82.000000 0.000597 0.000019
83.000000 0.000592 0.000019
84.000000 0.000559 0.000019
85.000000 0.000555 0.000018
86.000000 0.000531 0.000019
87.000000 0.000514 0.000019
88.000000 0.000504 0.000019
89.000000 0.000487 0.000019
90.000000 0.000473 0.000020
91.000000 0.000469 0.000019
92.000000 0.000452 0.000019
93.000000 0.000440 0.000019
94.000000 0.000436 0.000019
95.000000 0.000422 0.000019
96.000000 0.000415 0.000019
97.000000 0.000399 0.000020
98.000000 0.000393 0.000019
99.000000 0.000381 0.000019
100.000000 0.000379 0.000019
101.000000 0.000367 0.000018
102.000000 0.000363 0.000018
103.000000 0.000359 0.000019
104.000000 0.000356 0.000018
105.000000 0.000351 0.000018
106.000000 0.000347 0.000018
107.000000 0.000334 0.000019
108.000000 0.000343 0.000019
109.000000 0.000326 0.000018
110.000000 0.000328 0.000018
111.000000 0.000307 0.000019
112.000000 0.000322 0.000018
113.000000 0.000304 0.000018
114.000000 0.000305 0.000018
115.000000 0.000300 0.000019
116.000000 0.000302 0.000018
117.000000 0.000299 0.000019
118.000000 0.000296 0.000019
119.000000 0.000285 0.000019
120.000000 0.000291 0.000019
121.000000 0.000276 0.000018
122.000000 0.000280 0.000019
123.000000 0.000263 0.000018
124.000000 0.000269 0.000018
125.000000 0.000264 0.000018
126.000000 0.000266 0.000018
127.000000 0.000255 0.000019
128.000000 0.000259 0.000018
129.000000 0.000249 0.000018
130.000000 0.000250 0.000018
131.000000 0.000241 0.000019
132.000000 0.000255 0.000018
133.000000 0.000236 0.000019
134.000000 0.000238 0.000019
135.000000 0.000239 0.000018
136.000000 0.000236 0.000019
137.000000 0.000235 0.000018
138.000000 0.000246 0.000019
139.000000 0.000226 0.000018
140.000000 0.000229 0.000018
141.000000 0.000228 0.000019
142.000000 0.000221 0.000019
143.000000 0.000235 0.000018
144.000000 0.000221 0.000019
145.000000 0.000226 0.000018
146.000000 0.000229 0.000018
147.000000 0.000219 0.000019
148.000000 0.000203 0.000019
149.000000 0.000209 0.000019
150.000000 0.000217 0.000019
151.000000 0.000210 0.000019
152.000000 0.000207 0.000019
153.000000 0.000214 0.000019
154.000000 0.000202 0.000019
155.000000 0.000197 0.000019
156.000000 0.000207 0.000019
157.000000 0.000198 0.000019
158.000000 0.000197 0.000019
159.000000 0.000197 0.000019
160.000000 0.000199 0.000019
161.000000 0.000194 0.000019
162.000000 0.000195 0.000019
163.000000 0.000199 0.000019
164.000000 0.000192 0.000019
165.000000 0.000194 0.000019
166.000000 0.000180 0.000019
167.000000 0.000182 0.000019
168.000000 0.000185 0.000019
169.000000 0.000186 0.000019
170.000000 0.000188 0.000019
171.000000 0.000187 0.000019
172.000000 0.000183 0.000019
173.000000 0.000187 0.000020
174.000000 0.000184 0.000019
175.000000 0.000181 0.000019
176.000000 0.000182 0.000019
177.000000 0.000171 0.000019
178.000000 0.000182 0.000019
179.000000 0.000174 0.000019
180.000000 0.000172 0.000019
181.000000 0.000179 0.000019
182.000000 0.000173 0.000019
183.000000 0.000172 0.000019
184.000000 0.000171 0.000019
185.000000 0.000179 0.000019
186.000000 0.000169 0.000019
187.000000 0.000171 0.000019
188.000000 0.000172 0.000020
189.000000 0.000176 0.000019
190.000000 0.000178 0.000019
191.000000 0.000165 0.000019
192.000000 0.000172 0.000019
193.000000 0.000165 0.000019
194.000000 0.000165 0.000019
195.000000 0.000175 0.000019
196.000000 0.000159 0.000020
197.000000 0.000174 0.000019
198.000000 0.000161 0.000020
199.000000 0.000157 0.000019
200.000000 0.000157 0.000020
201.000000 0.000158 0.000019
202.000000 0.000159 0.000019
203.000000 0.000156 0.000020
204.000000 0.000161 0.000019
205.000000 0.000153 0.000019
206.000000 0.000163 0.000020
207.000000 0.000157 0.000019
208.000000 0.000154 0.000019
209.000000 0.000162 0.000019
210.000000 0.000158 0.000020
211.000000 0.000152 0.000020
212.000000 0.000163 0.000019
213.000000 0.000149 0.000019
214.000000 0.000154 0.000019
215.000000 0.000148 0.000019
216.000000 0.000148 0.000019
217.000000 0.000148 0.000020
218.000000 0.000151 0.000020
219.000000 0.000146 0.000019
220.000000 0.000145 0.000020
221.000000 0.000144 0.000020
222.000000 0.000148 0.000020
223.000000 0.000147 0.000020
224.000000 0.000144 0.000020
225.000000 0.000138 0.000019
226.000000 0.000144 0.000020
227.000000 0.000138 0.000020
228.000000 0.000140 0.000020
229.000000 0.000143 0.000020
230.000000 0.000140 0.000020
231.000000 0.000140 0.000020
232.000000 0.000140 0.000020
233.000000 0.000140 0.000020
234.000000 0.000136 0.000020
235.000000 0.000138 0.000020
236.000000 0.000133 0.000020
237.000000 0.000132 0.000020
238.000000 0.000133 0.000019
239.000000 0.000128 0.000020
240.000000 0.000133 0.000019
241.000000 0.000129 0.000020
242.000000 0.000134 0.000021
243.000000 0.000129 0.000020
244.000000 0.000132 0.000020
245.000000 0.000132 0.000020
246.000000 0.000131 0.000020
247.000000 0.000123 0.000020
248.000000 0.000129 0.000020
249.000000 0.000128 0.000020
250.000000 0.000132 0.000020
251.000000 0.000124 0.000020
252.000000 0.000126 0.000020
253.000000 0.000128 0.000020
254.000000 0.000126 0.000020
255.000000 0.000128 0.000020
256.000000 0.000121 0.000020
257.000000 0.000126 0.000020
258.000000 0.000117 0.000020
259.000000 0.000123 0.000020
260.000000 0.000123 0.000021
261.000000 0.000126 0.000021
262.000000 0.000126 0.000020
263.000000 0.000123 0.000020
264.000000 0.000126 0.000020
265.000000 0.000124 0.000020
266.000000 0.000123 0.000020
267.000000 0.000127 0.000020
268.000000 0.000123 0.000020
269.000000 0.000123 0.000021
270.000000 0.000119 0.000020
271.000000 0.000123 0.000020
272.000000 0.000118 0.000020
273.000000 0.000121 0.000020
274.000000 0.000118 0.000021
275.000000 0.000116 0.000020
276.000000 0.000113 0.000020
277.000000 0.000116 0.000020
278.000000 0.000114 0.000020
279.000000 0.000123 0.000020
280.000000 0.000113 0.000020
281.000000 0.000115 0.000020
282.000000 0.000112 0.000021
283.000000 0.000111 0.000021
284.000000 0.000115 0.000021
285.000000 0.000118 0.000021
286.000000 0.000119 0.000021
287.000000 0.000113 0.000020
288.000000 0.000113 0.000021
289.000000 0.000119 0.000021
290.000000 0.000115 0.000021
291.000000 0.000113 0.000021
292.000000 0.000114 0.000020
293.000000 0.000114 0.000021
294.000000 0.000111 0.000020
295.000000 0.000113 0.000021
296.000000 0.000114 0.000021
297.000000 0.000113 0.000021
298.000000 0.000111 0.000021
299.000000 0.000120 0.000021
300.000000 0.000109 0.000021
301.000000 0.000115 0.000021
302.000000 0.000115 0.000021
303.000000 0.000116 0.000021
304.000000 0.000109 0.000020
305.000000 0.000119 0.000021
306.000000 0.000118 0.000021
307.000000 0.000117 0.000021
308.000000 0.000108 0.000021
309.000000 0.000122 0.000021
310.000000 0.000106 0.000021
311.000000 0.000110 0.000021
312.000000 0.000110 0.000021
313.000000 0.000112 0.000021
314.000000 0.000113 0.000021
315.000000 0.000109 0.000021
316.000000 0.000105 0.000021
317.000000 0.000108 0.000021
318.000000 0.000101 0.000021
319.000000 0.000108 0.000021
320.000000 0.000110 0.000021
321.000000 0.000104 0.000021
322.000000 0.000104 0.000021
323.000000 0.000102 0.000021
324.000000 0.000107 0.000021
325.000000 0.000106 0.000021
326.000000 0.000100 0.000021
327.000000 0.000106 0.000021
328.000000 0.000104 0.000021
329.000000 0.000099 0.000021
330.000000 0.000107 0.000021
331.000000 0.000100 0.000021
332.000000 0.000099 0.000021
333.000000 0.000105 0.000021
334.000000 0.000098 0.000021
335.000000 0.000108 0.000021
336.000000 0.000104 0.000021
337.000000 0.000102 0.000021
338.000000 0.000104 0.000022
339.000000 0.000106 0.000022
340.000000 0.000102 0.000021
341.000000 0.000103 0.000022
342.000000 0.000104 0.000022
343.000000 0.000104 0.000021
344.000000 0.000103 0.000021
345.000000 0.000101 0.000022
346.000000 0.000101 0.000022
347.000000 0.000100 0.000021
348.000000 0.000102 0.000021
349.000000 0.000101 0.000021
350.000000 0.000096 0.000021
351.000000 0.000105 0.000021
352.000000 0.000097 0.000022
353.000000 0.000094 0.000021
354.000000 0.000099 0.000022
355.000000 0.000100 0.000021
356.000000 0.000095 0.000022
357.000000 0.000098 0.000022
358.000000 0.000094 0.000022
359.000000 0.000093 0.000022
360.000000 0.000097 0.000022
361.000000 0.000096 0.000021
362.000000 0.000095 0.000021
363.000000 0.000103 0.000022
364.000000 0.000092 0.000022
365.000000 0.000092 0.000022
366.000000 0.000094 0.000021
367.000000 0.000091 0.000021
368.000000 0.000097 0.000021
369.000000 0.000094 0.000021
370.000000 0.000090 0.000022
371.000000 0.000094 0.000021
372.000000 0.000093 0.000021
373.000000 0.000096 0.000022
374.000000 0.000100 0.000022
375.000000 0.000090 0.000022
376.000000 0.000091 0.000022
377.000000 0.000093 0.000022
378.000000 0.000091 0.000022
379.000000 0.000094 0.000022
380.000000 0.000096 0.000022
381.000000 0.000092 0.000022
382.000000 0.000094 0.000022
383.000000 0.000090 0.000022
384.000000 0.000096 0.000022
385.000000 0.000092 0.000022
386.000000 0.000102 0.000022
387.000000 0.000093 0.000022
388.000000 0.000091 0.000022
389.000000 0.000088 0.000022
390.000000 0.000091 0.000022
391.000000 0.000090 0.000022
392.000000 0.000087 0.000022
393.000000 0.000087 0.000022
394.000000 0.000091 0.000022
395.000000 0.000090 0.000022
396.000000 0.000092 0.000022
397.000000 0.000091 0.000022
398.000000 0.000088 0.000022
399.000000 0.000090 0.000022
400.000000 0.000083 0.000022
401.000000 0.000087 0.000022
402.000000 0.000084 0.000022
403.000000 0.000085 0.000021
404.000000 0.000088 0.000022
405.000000 0.000085 0.000022
406.000000 0.000088 0.000022
407.000000 0.000085 0.000022
408.000000 0.000082 0.000022
409.000000 0.000091 0.000022
410.000000 0.000092 0.000022
411.000000 0.000083 0.000022
412.000000 0.000090 0.000022
413.000000 0.000097 0.000022
414.000000 0.000086 0.000022
415.000000 0.000085 0.000022
416.000000 0.000092 0.000022
417.000000 0.000089 0.000023
418.000000 0.000085 0.000022
419.000000 0.000094 0.000022
420.000000 0.000088 0.000022
421.000000 0.000087 0.000022
422.000000 0.000085 0.000022
423.000000 0.000088 0.000022
424.000000 0.000079 0.000023
425.000000 0.000085 0.000022
426.000000 0.000086 0.000022
427.000000 0.000083 0.000022
428.000000 0.000085 0.000022
429.000000 0.000088 0.000023
430.000000 0.000083 0.000022
431.000000 0.000082 0.000023
432.000000 0.000082 0.000022
433.000000 0.000084 0.000022
434.000000 0.000086 0.000023
435.000000 0.000078 0.000022
436.000000 0.000085 0.000023
437.000000 0.000086 0.000023
438.000000 0.000081 0.000022
439.000000 0.000079 0.000022
440.000000 0.000079 0.000022
441.000000 0.000078 0.000023
442.000000 0.000079 0.000023
443.000000 0.000075 0.000023
444.000000 0.000078 0.000023
445.000000 0.000076 0.000023
446.000000 0.000079 0.000022
447.000000 0.000076 0.000022
448.000000 0.000081 0.000022
449.000000 0.000084 0.000023
450.000000 0.000075 0.000022
451.000000 0.000078 0.000023
452.000000 0.000080 0.000023
453.000000 0.000078 0.000022
454.000000 0.000080 0.000022
455.000000 0.000085 0.000023
456.000000 0.000081 0.000023
457.000000 0.000078 0.000022
458.000000 0.000083 0.000023
459.000000 0.000088 0.000022
460.000000 0.000076 0.000023
461.000000 0.000085 0.000023
462.000000 0.000094 0.000023
463.000000 0.000080 0.000022
464.000000 0.000078 0.000022
465.000000 0.000084 0.000023
466.000000 0.000078 0.000023
467.000000 0.000079 0.000023
468.000000 0.000083 0.000023
469.000000 0.000077 0.000023
470.000000 0.000074 0.000022
471.000000 0.000077 0.000023
472.000000 0.000077 0.000023
473.000000 0.000078 0.000023
474.000000 0.000076 0.000023
475.000000 0.000078 0.000023
476.000000 0.000073 0.000023
477.000000 0.000073 0.000023
478.000000 0.000080 0.000023
479.000000 0.000077 0.000022
480.000000 0.000075 0.000023
481.000000 0.000075 0.000023
482.000000 0.000076 0.000023
483.000000 0.000075 0.000023
484.000000 0.000077 0.000023
485.000000 0.000074 0.000023
486.000000 0.000074 0.000023
487.000000 0.000073 0.000023
488.000000 0.000075 0.000023
489.000000 0.000075 0.000023
490.000000 0.000073 0.000023
491.000000 0.000072 0.000023
492.000000 0.000073 0.000023
493.000000 0.000076 0.000023
494.000000 0.000076 0.000023
495.000000 0.000079 0.000023
496.000000 0.000075 0.000023
497.000000 0.000072 0.000023
498.000000 0.000075 0.000023
499.000000 0.000071 0.000023
500.000000 0.000070 0.000023
501.000000 0.000076 0.000023
502.000000 0.000068 0.000023
503.000000 0.000075 0.000023
504.000000 0.000077 0.000023
505.000000 0.000070 0.000023
506.000000 0.000075 0.000023
507.000000 0.000074 0.000023
508.000000 0.000069 0.000023
509.000000 0.000077 0.000023
510.000000 0.000072 0.000022
511.000000 0.000071 0.000023
512.000000 0.000076 0.000023
513.000000 0.000077 0.000023
514.000000 0.000073 0.000023
515.000000 0.000076 0.000023
516.000000 0.000078 0.000023
517.000000 0.000073 0.000023
518.000000 0.000069 0.000023
519.000000 0.000077 0.000023
520.000000 0.000074 0.000023
521.000000 0.000070 0.000023
522.000000 0.000075 0.000023
523.000000 0.000069 0.000023
524.000000 0.000071 0.000023
525.000000 0.000070 0.000023
526.000000 0.000069 0.000023
527.000000 0.000069 0.000023
528.000000 0.000070 0.000023
529.000000 0.000070 0.000023
530.000000 0.000068 0.000023
531.000000 0.000066 0.000023
532.000000 0.000069 0.000024
533.000000 0.000066 0.000023
534.000000 0.000069 0.000023
535.000000 0.000068 0.000023
536.000000 0.000066 0.000023
537.000000 0.000069 0.000023
538.000000 0.000068 0.000023
539.000000 0.000067 0.000023
540.000000 0.000070 0.000023
541.000000 0.000073 0.000023
542.000000 0.000066 0.000023
543.000000 0.000071 0.000023
544.000000 0.000071 0.000023
545.000000 0.000064 0.000023
546.000000 0.000068 0.000024
547.000000 0.000066 0.000023
548.000000 0.000067 0.000023
549.000000 0.000071 0.000023
550.000000 0.000070 0.000023
551.000000 0.000069 0.000023
552.000000 0.000069 0.000023
553.000000 0.000068 0.000024
554.000000 0.000067 0.000023
555.000000 0.000067 0.000023
556.000000 0.000061 0.000023
557.000000 0.000066 0.000023
558.000000 0.000065 0.000024
559.000000 0.000067 0.000023
560.000000 0.000066 0.000023
561.000000 0.000063 0.000023
562.000000 0.000067 0.000024
563.000000 0.000065 0.000023
564.000000 0.000067 0.000023
565.000000 0.000069 0.000023
566.000000 0.000064 0.000023
567.000000 0.000065 0.000023
568.000000 0.000067 0.000023
569.000000 0.000064 0.000024
570.000000 0.000067 0.000024
571.000000 0.000063 0.000024
572.000000 0.000064 0.000023
573.000000 0.000070 0.000024
574.000000 0.000065 0.000023
575.000000 0.000059 0.000024
576.000000 0.000065 0.000023
577.000000 0.000064 0.000023
578.000000 0.000063 0.000023
579.000000 0.000062 0.000023
580.000000 0.000062 0.000024
581.000000 0.000063 0.000024
582.000000 0.000063 0.000023
583.000000 0.000065 0.000023
584.000000 0.000065 0.000023
585.000000 0.000060 0.000023
586.000000 0.000062 0.000023
587.000000 0.000066 0.000024
588.000000 0.000060 0.000024
589.000000 0.000063 0.000024
590.000000 0.000065 0.000024
591.000000 0.000061 0.000024
592.000000 0.000062 0.000023
593.000000 0.000065 0.000023
594.000000 0.000066 0.000024
595.000000 0.000065 0.000023
596.000000 0.000062 0.000023
597.000000 0.000066 0.000023
598.000000 0.000063 0.000024
599.000000 0.000062 0.000024
600.000000 0.000067 0.000024
601.000000 0.000067 0.000024
602.000000 0.000059 0.000023
603.000000 0.000064 0.000023
604.000000 0.000064 0.000024
605.000000 0.000061 0.000024
606.000000 0.000060 0.000023
607.000000 0.000065 0.000024
608.000000 0.000062 0.000024
609.000000 0.000061 0.000024
610.000000 0.000062 0.000023
611.000000 0.000063 0.000023
612.000000 0.000060 0.000024
613.000000 0.000057 0.000024
614.000000 0.000059 0.000023
615.000000 0.000058 0.000024
616.000000 0.000060 0.000024
617.000000 0.000061 0.000023
618.000000 0.000062 0.000024
619.000000 0.000059 0.000024
620.000000 0.000059 0.000024
621.000000 0.000060 0.000024
622.000000 0.000061 0.000024
623.000000 0.000061 0.000024
624.000000 0.000057 0.000024
625.000000 0.000062 0.000024
626.000000 0.000060 0.000024
627.000000 0.000060 0.000024
628.000000 0.000059 0.000024
629.000000 0.000061 0.000024
630.000000 0.000058 0.000024
631.000000 0.000060 0.000024
632.000000 0.000062 0.000024
633.000000 0.000059 0.000024
634.000000 0.000059 0.000024
635.000000 0.000061 0.000023
636.000000 0.000062 0.000024
637.000000 0.000061 0.000024
638.000000 0.000057 0.000024
639.000000 0.000060 0.000024
640.000000 0.000060 0.000024
641.000000 0.000059 0.000024
642.000000 0.000054 0.000024
643.000000 0.000059 0.000024
644.000000 0.000058 0.000024
645.000000 0.000059 0.000024
646.000000 0.000058 0.000024
647.000000 0.000060 0.000024
648.000000 0.000058 0.000024
649.000000 0.000055 0.000024
650.000000 0.000058 0.000024
651.000000 0.000057 0.000024
652.000000 0.000057 0.000024
653.000000 0.000057 0.000024
654.000000 0.000061 0.000024
655.000000 0.000058 0.000024
656.000000 0.000057 0.000024
657.000000 0.000063 0.000024
658.000000 0.000062 0.000024
659.000000 0.000054 0.000024
660.000000 0.000062 0.000024
661.000000 0.000059 0.000024
662.000000 0.000054 0.000024
663.000000 0.000061 0.000024
664.000000 0.000061 0.000024
665.000000 0.000058 0.000024
666.000000 0.000057 0.000024
667.000000 0.000061 0.000024
668.000000 0.000056 0.000024
669.000000 0.000059 0.000024
670.000000 0.000066 0.000024
671.000000 0.000063 0.000024
672.000000 0.000058 0.000024
673.000000 0.000056 0.000024
674.000000 0.000062 0.000024
675.000000 0.000057 0.000024
676.000000 0.000054 0.000024
677.000000 0.000056 0.000024
678.000000 0.000059 0.000024
679.000000 0.000055 0.000024
680.000000 0.000055 0.000024
681.000000 0.000055 0.000024
682.000000 0.000055 0.000024
683.000000 0.000056 0.000024
684.000000 0.000058 0.000024
685.000000 0.000058 0.000024
686.000000 0.000056 0.000024
687.000000 0.000056 0.000024
688.000000 0.000055 0.000024
689.000000 0.000055 0.000024
690.000000 0.000057 0.000024
691.000000 0.000057 0.000024
692.000000 0.000053 0.000024
693.000000 0.000053 0.000024
694.000000 0.000056 0.000024
695.000000 0.000054 0.000024
696.000000 0.000054 0.000024
697.000000 0.000057 0.000024
698.000000 0.000054 0.000024
699.000000 0.000056 0.000024
700.000000 0.000056 0.000024
701.000000 0.000053 0.000024
702.000000 0.000057 0.000024
703.000000 0.000054 0.000024
704.000000 0.000054 0.000024
705.000000 0.000051 0.000024
706.000000 0.000055 0.000024
707.000000 0.000058 0.000024
708.000000 0.000052 0.000024
709.000000 0.000056 0.000024
710.000000 0.000056 0.000024
711.000000 0.000051 0.000024
712.000000 0.000058 0.000024
713.000000 0.000053 0.000024
714.000000 0.000054 0.000024
715.000000 0.000054 0.000024
716.000000 0.000056 0.000024
717.000000 0.000052 0.000024
718.000000 0.000053 0.000024
719.000000 0.000052 0.000024
720.000000 0.000051 0.000025
721.000000 0.000051 0.000024
722.000000 0.000052 0.000024
723.000000 0.000052 0.000024
724.000000 0.000052 0.000024
725.000000 0.000052 0.000024
726.000000 0.000052 0.000024
727.000000 0.000052 0.000024
728.000000 0.000053 0.000024
729.000000 0.000050 0.000024
730.000000 0.000054 0.000024
731.000000 0.000051 0.000024
732.000000 0.000053 0.000024
733.000000 0.000051 0.000024
734.000000 0.000052 0.000024
735.000000 0.000051 0.000024
736.000000 0.000054 0.000024
737.000000 0.000051 0.000024
738.000000 0.000050 0.000024
739.000000 0.000052 0.000024
740.000000 0.000053 0.000024
741.000000 0.000051 0.000024
742.000000 0.000055 0.000024
743.000000 0.000058 0.000024
744.000000 0.000055 0.000024
745.000000 0.000050 0.000024
746.000000 0.000055 0.000025
747.000000 0.000056 0.000024
748.000000 0.000053 0.000024
749.000000 0.000051 0.000024
750.000000 0.000051 0.000024
751.000000 0.000050 0.000024
752.000000 0.000051 0.000024
753.000000 0.000050 0.000024
754.000000 0.000053 0.000024
755.000000 0.000053 0.000024
756.000000 0.000048 0.000024
757.000000 0.000051 0.000024
758.000000 0.000052 0.000024
759.000000 0.000054 0.000024
760.000000 0.000048 0.000024
761.000000 0.000052 0.000024
762.000000 0.000050 0.000024
763.000000 0.000050 0.000024
764.000000 0.000054 0.000025
765.000000 0.000052 0.000024
766.000000 0.000049 0.000024
767.000000 0.000050 0.000024
768.000000 0.000053 0.000024
769.000000 0.000053 0.000024
770.000000 0.000050 0.000024
771.000000 0.000051 0.000024
772.000000 0.000051 0.000024
773.000000 0.000050 0.000024
774.000000 0.000049 0.000024
775.000000 0.000048 0.000024
776.000000 0.000050 0.000024
777.000000 0.000050 0.000024
778.000000 0.000051 0.000024
779.000000 0.000048 0.000025
780.000000 0.000048 0.000024
781.000000 0.000048 0.000024
782.000000 0.000049 0.000024
783.000000 0.000048 0.000024
784.000000 0.000048 0.000024
785.000000 0.000049 0.000024
786.000000 0.000048 0.000025
787.000000 0.000047 0.000024
788.000000 0.000047 0.000025
789.000000 0.000046 0.000024
790.000000 0.000047 0.000025
791.000000 0.000045 0.000024
792.000000 0.000050 0.000024
793.000000 0.000046 0.000024
794.000000 0.000046 0.000024
795.000000 0.000048 0.000024
796.000000 0.000047 0.000024
797.000000 0.000049 0.000024
798.000000 0.000047 0.000025
799.000000 0.000050 0.000024
800.000000 0.000050 0.000024
801.000000 0.000047 0.000024
802.000000 0.000048 0.000024
803.000000 0.000050 0.000024
804.000000 0.000048 0.000024
805.000000 0.000047 0.000024
806.000000 0.000046 0.000025
807.000000 0.000048 0.000024
808.000000 0.000046 0.000024
809.000000 0.000045 0.000024
810.000000 0.000047 0.000025
811.000000 0.000045 0.000024
812.000000 0.000048 0.000024
813.000000 0.000045 0.000024
814.000000 0.000050 0.000024
815.000000 0.000050 0.000024
816.000000 0.000053 0.000025
817.000000 0.000052 0.000024
818.000000 0.000049 0.000024
819.000000 0.000048 0.000025
820.000000 0.000052 0.000025
821.000000 0.000051 0.000025
822.000000 0.000045 0.000025
823.000000 0.000051 0.000024
824.000000 0.000052 0.000024
825.000000 0.000049 0.000025
826.000000 0.000045 0.000024
827.000000 0.000048 0.000025
828.000000 0.000052 0.000025
829.000000 0.000047 0.000025
830.000000 0.000047 0.000024
831.000000 0.000050 0.000024
832.000000 0.000052 0.000025
833.000000 0.000049 0.000025
834.000000 0.000046 0.000024
835.000000 0.000045 0.000024
836.000000 0.000047 0.000024
837.000000 0.000045 0.000024
838.000000 0.000049 0.000024
839.000000 0.000051 0.000024
840.000000 0.000049 0.000025
841.000000 0.000044 0.000024
842.000000 0.000044 0.000024
843.000000 0.000050 0.000024
844.000000 0.000049 0.000024
845.000000 0.000048 0.000025
846.000000 0.000044 0.000025
847.000000 0.000044 0.000024
848.000000 0.000050 0.000024
849.000000 0.000055 0.000024
850.000000 0.000047 0.000024
851.000000 0.000046 0.000025
852.000000 0.000050 0.000024
853.000000 0.000050 0.000025
854.000000 0.000051 0.000024
855.000000 0.000051 0.000024
856.000000 0.000051 0.000024
857.000000 0.000051 0.000024
858.000000 0.000052 0.000024
859.000000 0.000051 0.000024
860.000000 0.000045 0.000024
861.000000 0.000044 0.000025
862.000000 0.000045 0.000025
863.000000 0.000049 0.000025
864.000000 0.000048 0.000025
865.000000 0.000043 0.000024
866.000000 0.000045 0.000025
867.000000 0.000049 0.000025
868.000000 0.000049 0.000025
869.000000 0.000044 0.000024
870.000000 0.000045 0.000024
871.000000 0.000047 0.000024
872.000000 0.000046 0.000024
873.000000 0.000046 0.000025
874.000000 0.000047 0.000025
875.000000 0.000042 0.000024
876.000000 0.000044 0.000024
877.000000 0.000044 0.000025
878.000000 0.000045 0.000025
879.000000 0.000044 0.000025
880.000000 0.000044 0.000025
881.000000 0.000042 0.000024
882.000000 0.000042 0.000025
883.000000 0.000043 0.000024
884.000000 0.000043 0.000024
885.000000 0.000043 0.000025
886.000000 0.000043 0.000025
887.000000 0.000043 0.000025
888.000000 0.000043 0.000025
889.000000 0.000043 0.000024
890.000000 0.000041 0.000024
891.000000 0.000041 0.000025
892.000000 0.000041 0.000025
893.000000 0.000042 0.000024
894.000000 0.000044 0.000024
895.000000 0.000044 0.000024
896.000000 0.000044 0.000025
897.000000 0.000042 0.000025
898.000000 0.000044 0.000025
899.000000 0.000045 0.000025
900.000000 0.000045 0.000025
901.000000 0.000044 0.000024
902.000000 0.000043 0.000024
903.000000 0.000041 0.000025
904.000000 0.000040 0.000025
905.000000 0.000042 0.000025
906.000000 0.000046 0.000025
907.000000 0.000044 0.000025
908.000000 0.000042 0.000025
909.000000 0.000042 0.000025
910.000000 0.000045 0.000025
911.000000 0.000044 0.000025
912.000000 0.000042 0.000025
913.000000 0.000048 0.000024
914.000000 0.000045 0.000025
915.000000 0.000042 0.000025
916.000000 0.000043 0.000024
917.000000 0.000045 0.000024
918.000000 0.000046 0.000024
919.000000 0.000043 0.000024
920.000000 0.000045 0.000025
921.000000 0.000048 0.000024
922.000000 0.000045 0.000025
923.000000 0.000043 0.000025
924.000000 0.000041 0.000025
925.000000 0.000043 0.000025
926.000000 0.000049 0.000024
927.000000 0.000046 0.000025
928.000000 0.000043 0.000024
929.000000 0.000043 0.000025
930.000000 0.000046 0.000025
931.000000 0.000048 0.000025
932.000000 0.000048 0.000025
933.000000 0.000047 0.000025
934.000000 0.000042 0.000025
935.000000 0.000043 0.000024
936.000000 0.000048 0.000025
937.000000 0.000046 0.000025
938.000000 0.000046 0.000025
939.000000 0.000040 0.000025
940.000000 0.000046 0.000025
941.000000 0.000048 0.000025
942.000000 0.000047 0.000025
943.000000 0.000044 0.000025
944.000000 0.000041 0.000025
945.000000 0.000043 0.000024
946.000000 0.000041 0.000025
947.000000 0.000047 0.000025
948.000000 0.000045 0.000025
949.000000 0.000042 0.000025
950.000000 0.000043 0.000025
951.000000 0.000047 0.000025
952.000000 0.000049 0.000025
953.000000 0.000043 0.000025
954.000000 0.000041 0.000024
955.000000 0.000043 0.000025
956.000000 0.000041 0.000025
957.000000 0.000043 0.000025
958.000000 0.000043 0.000025
959.000000 0.000040 0.000025
960.000000 0.000041 0.000025
961.000000 0.000041 0.000025
962.000000 0.000039 0.000024
963.000000 0.000040 0.000025
964.000000 0.000043 0.000025
965.000000 0.000047 0.000025
966.000000 0.000043 0.000025
967.000000 0.000042 0.000025
968.000000 0.000039 0.000025
969.000000 0.000041 0.000025
970.000000 0.000041 0.000025
971.000000 0.000039 0.000025
972.000000 0.000044 0.000025
973.000000 0.000040 0.000025
974.000000 0.000040 0.000025
975.000000 0.000040 0.000025
976.000000 0.000037 0.000025
977.000000 0.000038 0.000024
978.000000 0.000040 0.000024
979.000000 0.000038 0.000025
980.000000 0.000040 0.000025
981.000000 0.000042 0.000025
982.000000 0.000044 0.000025
983.000000 0.000044 0.000025
984.000000 0.000041 0.000025
985.000000 0.000040 0.000025
986.000000 0.000043 0.000025
987.000000 0.000041 0.000025
988.000000 0.000038 0.000025
989.000000 0.000041 0.000025
990.000000 0.000040 0.000025
991.000000 0.000041 0.000025
992.000000 0.000040 0.000025
993.000000 0.000041 0.000025
994.000000 0.000041 0.000024
995.000000 0.000040 0.000024
996.000000 0.000041 0.000024
997.000000 0.000039 0.000025
998.000000 0.000039 0.000025
999.000000 0.000037 0.000025
1000.000000 0.004438 0.000026
1001.000000 0.004172 0.000031
1002.000000 0.003965 0.000038
1003.000000 0.003759 0.000044
1004.000000 0.003808 0.000049
1005.000000 0.005527 0.000056
1006.000000 0.008923 0.000050
1007.000000 0.005842 0.000052
1008.000000 0.005656 0.000059
1009.000000 0.005981 0.000065
1010.000000 0.005779 0.000078
1011.000000 0.005215 0.000087
1012.000000 0.003845 0.000093
1013.000000 0.004075 0.000100
1014.000000 0.003185 0.000104
1015.000000 0.003183 0.000114
1016.000000 0.002723 0.000125
1017.000000 0.002423 0.000130
1018.000000 0.002305 0.000130
1019.000000 0.002035 0.000133
1020.000000 0.001867 0.000136
1021.000000 0.001689 0.000138
1022.000000 0.001529 0.000137
1023.000000 0.001433 0.000139
1024.000000 0.001274 0.000135
1025.000000 0.001215 0.000135
1026.000000 0.001064 0.000132
1027.000000 0.001044 0.000132
1028.000000 0.000915 0.000135
1029.000000 0.000868 0.000136
1030.000000 0.000769 0.000131
1031.000000 0.000749 0.000128
1032.000000 0.000711 0.000126
1033.000000 0.000648 0.000124
1034.000000 0.000622 0.000124
1035.000000 0.000561 0.000125
1036.000000 0.000553 0.000123
1037.000000 0.000501 0.000122
1038.000000 0.000490 0.000119
1039.000000 0.000479 0.000116
1040.000000 0.000429 0.000115
1041.000000 0.000430 0.000113
1042.000000 0.000391 0.000112
1043.000000 0.000399 0.000110
1044.000000 0.000361 0.000109
1045.000000 0.000341 0.000108
1046.000000 0.000342 0.000107
1047.000000 0.000322 0.000106
1048.000000 0.000316 0.000106
1049.000000 0.000309 0.000105
1050.000000 0.000302 0.000104
1051.000000 0.000292 0.000101
1052.000000 0.000279 0.000101
1053.000000 0.000281 0.000100
1054.000000 0.000264 0.000100
1055.000000 0.000265 0.000099
1056.000000 0.000253 0.000099
1057.000000 0.000235 0.000097
1058.000000 0.000247 0.000095
1059.000000 0.000248 0.000095
1060.000000 0.000235 0.000094
1061.000000 0.000239 0.000094
1062.000000 0.000224 0.000093
1063.000000 0.000219 0.000093
1064.000000 0.000213 0.000092
1065.000000 0.000221 0.000091
1066.000000 0.000214 0.000090
1067.000000 0.000211 0.000090
1068.000000 0.000214 0.000089
1069.000000 0.000204 0.000088
1070.000000 0.000200 0.000088
1071.000000 0.000199 0.000086
1072.000000 0.000200 0.000087
1073.000000 0.000198 0.000086
1074.000000 0.000191 0.000086
1075.000000 0.000191 0.000085
1076.000000 0.000193 0.000084
1077.000000 0.000186 0.000084
1078.000000 0.000187 0.000083
1079.000000 0.000193 0.000083
1080.000000 0.000186 0.000081
1081.000000 0.000188 0.000082
1082.000000 0.000188 0.000081
1083.000000 0.000177 0.000080
1084.000000 0.000181 0.000081
1085.000000 0.000176 0.000079
1086.000000 0.000180 0.000079
1087.000000 0.000177 0.000079
1088.000000 0.000178 0.000079
1089.000000 0.000173 0.000078
1090.000000 0.000170 0.000078
1091.000000 0.000166 0.000078
1092.000000 0.000168 0.000077
1093.000000 0.000170 0.000078
1094.000000 0.000167 0.000076
1095.000000 0.000166 0.000076
1096.000000 0.000164 0.000076
1097.000000 0.000163 0.000076
1098.000000 0.000162 0.000075
1099.000000 0.000159 0.000074
1100.000000 0.000157 0.000074
1101.000000 0.000167 0.000073
1102.000000 0.000159 0.000074
1103.000000 0.000157 0.000073
1104.000000 0.000156 0.000073
1105.000000 0.000156 0.000073
1106.000000 0.000157 0.000073
1107.000000 0.000157 0.000072
1108.000000 0.000149 0.000072
1109.000000 0.000154 0.000071
1110.000000 0.000153 0.000071
1111.000000 0.000147 0.000071
1112.000000 0.000152 0.000071
1113.000000 0.000144 0.000071
1114.000000 0.000152 0.000070
1115.000000 0.000147 0.000069
1116.000000 0.000148 0.000069
1117.000000 0.000144 0.000070
1118.000000 0.000146 0.000069
1119.000000 0.000148 0.000069
1120.000000 0.000145 0.000068
1121.000000 0.000143 0.000068
1122.000000 0.000145 0.000068
1123.000000 0.000142 0.000068
1124.000000 0.000144 0.000068
1125.000000 0.000142 0.000068
1126.000000 0.000145 0.000067
1127.000000 0.000139 0.000067
1128.000000 0.000139 0.000068
1129.000000 0.000140 0.000067
1130.000000 0.000138 0.000067
1131.000000 0.000141 0.000066
1132.000000 0.000138 0.000066
1133.000000 0.000140 0.000065
1134.000000 0.000139 0.000065
1135.000000 0.000139 0.000065
1136.000000 0.000133 0.000066
1137.000000 0.000137 0.000065
1138.000000 0.000134 0.000065
1139.000000 0.000134 0.000065
1140.000000 0.000133 0.000064
1141.000000 0.000133 0.000065
1142.000000 0.000132 0.000065
1143.000000 0.000134 0.000064
1144.000000 0.000134 0.000064
1145.000000 0.000135 0.000064
1146.000000 0.000130 0.000063
1147.000000 0.000134 0.000063
1148.000000 0.000132 0.000064
1149.000000 0.000131 0.000063
1150.000000 0.000130 0.000063
1151.000000 0.000132 0.000063
1152.000000 0.000131 0.000063
1153.000000 0.000130 0.000062
1154.000000 0.000128 0.000062
1155.000000 0.000129 0.000062
1156.000000 0.000127 0.000062
1157.000000 0.000127 0.000062
1158.000000 0.000129 0.000062
1159.000000 0.000130 0.000062
1160.000000 0.000126 0.000062
1161.000000 0.000123 0.000061
1162.000000 0.000121 0.000061
1163.000000 0.000123 0.000061
1164.000000 0.000125 0.000061
1165.000000 0.000120 0.000061
1166.000000 0.000127 0.000060
1167.000000 0.000129 0.000060
1168.000000 0.000123 0.000060
1169.000000 0.000114 0.000060
1170.000000 0.000120 0.000060
1171.000000 0.000122 0.000060
1172.000000 0.000117 0.000060
1173.000000 0.000124 0.000060
1174.000000 0.000118 0.000060
1175.000000 0.000118 0.000060
1176.000000 0.000117 0.000059
1177.000000 0.000124 0.000059
1178.000000 0.000118 0.000059
1179.000000 0.000115 0.000059
1180.000000 0.000123 0.000059
1181.000000 0.000118 0.000058
1182.000000 0.000120 0.000058
1183.000000 0.000116 0.000059
1184.000000 0.000116 0.000058
1185.000000 0.000117 0.000058
1186.000000 0.000115 0.000058
1187.000000 0.000116 0.000058
1188.000000 0.000113 0.000058
1189.000000 0.000116 0.000057
1190.000000 0.000116 0.000058
1191.000000 0.000115 0.000057
1192.000000 0.000117 0.000057
1193.000000 0.000114 0.000057
1194.000000 0.000117 0.000056
1195.000000 0.000115 0.000057
1196.000000 0.000111 0.000057
1197.000000 0.000111 0.000057
1198.000000 0.000115 0.000056
1199.000000 0.000115 0.000057
1200.000000 0.000111 0.000056
1201.000000 0.000109 0.000056
1202.000000 0.000110 0.000056
1203.000000 0.000112 0.000056
1204.000000 0.000109 0.000056
1205.000000 0.000116 0.000056
1206.000000 0.000110 0.000056
1207.000000 0.000110 0.000056
1208.000000 0.000111 0.000056
1209.000000 0.000113 0.000055
1210.000000 0.000107 0.000056
1211.000000 0.000112 0.000056
1212.000000 0.000111 0.000055
1213.000000 0.000112 0.000055
1214.000000 0.000106 0.000055
1215.000000 0.000106 0.000055
1216.000000 0.000107 0.000055
1217.000000 0.000105 0.000055
1218.000000 0.000110 0.000055
1219.000000 0.000107 0.000054
1220.000000 0.000107 0.000054
1221.000000 0.000108 0.000054
1222.000000 0.000105 0.000055
1223.000000 0.000111 0.000055
1224.000000 0.000105 0.000054
1225.000000 0.000105 0.000054
1226.000000 0.000105 0.000054
1227.000000 0.000107 0.000053
1228.000000 0.000102 0.000054
1229.000000 0.000103 0.000055
1230.000000 0.000104 0.000054
1231.000000 0.000104 0.000054
1232.000000 0.000107 0.000053
1233.000000 0.000107 0.000053
1234.000000 0.000105 0.000053
1235.000000 0.000103 0.000054
1236.000000 0.000103 0.000053
1237.000000 0.000105 0.000053
1238.000000 0.000100 0.000053
1239.000000 0.000107 0.000053
1240.000000 0.000102 0.000053
1241.000000 0.000102 0.000053
1242.000000 0.000102 0.000053
1243.000000 0.000101 0.000053
1244.000000 0.000102 0.000053
1245.000000 0.000105 0.000052
1246.000000 0.000103 0.000052
1247.000000 0.000100 0.000052
1248.000000 0.000100 0.000053
1249.000000 0.000098 0.000052
1250.000000 0.000103 0.000052
1251.000000 0.000100 0.000052
1252.000000 0.000100 0.000052
1253.000000 0.000098 0.000051
1254.000000 0.000100 0.000052
1255.000000 0.000100 0.000052
1256.000000 0.000098 0.000052
1257.000000 0.000100 0.000051
1258.000000 0.000098 0.000052
1259.000000 0.000097 0.000052
1260.000000 0.000098 0.000051
1261.000000 0.000098 0.000052
1262.000000 0.000100 0.000052
1263.000000 0.000099 0.000051
1264.000000 0.000097 0.000050
1265.000000 0.000098 0.000051
1266.000000 0.000098 0.000051
1267.000000 0.000095 0.000051
1268.000000 0.000096 0.000051
1269.000000 0.000094 0.000051
1270.000000 0.000095 0.000051
1271.000000 0.000096 0.000051
1272.000000 0.000094 0.000050
1273.000000 0.000095 0.000051
1274.000000 0.000094 0.000051
1275.000000 0.000099 0.000050
1276.000000 0.000095 0.000050
1277.000000 0.000095 0.000051
1278.000000 0.000095 0.000050
1279.000000 0.000096 0.000050
1280.000000 0.000096 0.000049
1281.000000 0.000097 0.000050
1282.000000 0.000094 0.000050
1283.000000 0.000093 0.000050
1284.000000 0.000094 0.000050
1285.000000 0.000094 0.000050
1286.000000 0.000094 0.000050
1287.000000 0.000091 0.000050
1288.000000 0.000096 0.000050
1289.000000 0.000096 0.000050
1290.000000 0.000094 0.000050
1291.000000 0.000095 0.000049
1292.000000 0.000093 0.000049
1293.000000 0.000095 0.000050
1294.000000 0.000094 0.000049
1295.000000 0.000094 0.000049
1296.000000 0.000091 0.000049
1297.000000 0.000091 0.000049
1298.000000 0.000087 0.000049
1299.000000 0.000091 0.000049
1300.000000 0.000092 0.000049
1301.000000 0.000092 0.000049
1302.000000 0.000092 0.000049
1303.000000 0.000089 0.000049
1304.000000 0.000088 0.000049
1305.000000 0.000092 0.000049
1306.000000 0.000093 0.000049
1307.000000 0.000090 0.000049
1308.000000 0.000090 0.000048
1309.000000 0.000092 0.000048
1310.000000 0.000091 0.000048
1311.000000 0.000092 0.000048
1312.000000 0.000094 0.000048
1313.000000 0.000090 0.000048
1314.000000 0.000088 0.000049
1315.000000 0.000091 0.000049
1316.000000 0.000086 0.000049
1317.000000 0.000088 0.000048
1318.000000 0.000091 0.000048
1319.000000 0.000088 0.000048
1320.000000 0.000089 0.000048
1321.000000 0.000089 0.000048
1322.000000 0.000088 0.000048
1323.000000 0.000089 0.000048
1324.000000 0.000089 0.000048
1325.000000 0.000089 0.000048
1326.000000 0.000089 0.000048
1327.000000 0.000088 0.000048
1328.000000 0.000087 0.000048
1329.000000 0.000087 0.000047
1330.000000 0.000088 0.000048
1331.000000 0.000087 0.000047
1332.000000 0.000087 0.000047
1333.000000 0.000086 0.000047
1334.000000 0.000087 0.000047
1335.000000 0.000086 0.000047
1336.000000 0.000085 0.000047
1337.000000 0.000084 0.000047
1338.000000 0.000085 0.000048
1339.000000 0.000086 0.000047
1340.000000 0.000086 0.000047
1341.000000 0.000086 0.000047
1342.000000 0.000085 0.000047
1343.000000 0.000083 0.000047
1344.000000 0.000085 0.000048
1345.000000 0.000083 0.000047
1346.000000 0.000085 0.000047
1347.000000 0.000084 0.000047
1348.000000 0.000086 0.000047
1349.000000 0.000085 0.000047
1350.000000 0.000083 0.000046
1351.000000 0.000084 0.000047
1352.000000 0.000083 0.000047
1353.000000 0.000084 0.000047
1354.000000 0.000085 0.000047
1355.000000 0.000081 0.000047
1356.000000 0.000085 0.000046
1357.000000 0.000082 0.000046
1358.000000 0.000082 0.000047
1359.000000 0.000084 0.000046
1360.000000 0.000085 0.000046
1361.000000 0.000083 0.000046
1362.000000 0.000083 0.000046
1363.000000 0.000082 0.000046
1364.000000 0.000082 0.000046
1365.000000 0.000083 0.000046
1366.000000 0.000081 0.000046
1367.000000 0.000081 0.000046
1368.000000 0.000082 0.000046
1369.000000 0.000083 0.000046
1370.000000 0.000080 0.000046
1371.000000 0.000080 0.000046
1372.000000 0.000084 0.000045
1373.000000 0.000079 0.000046
1374.000000 0.000081 0.000046
1375.000000 0.000081 0.000046
1376.000000 0.000083 0.000045
1377.000000 0.000082 0.000046
1378.000000 0.000081 0.000046
1379.000000 0.000079 0.000046
1380.000000 0.000080 0.000045
1381.000000 0.000082 0.000045
1382.000000 0.000084 0.000045
1383.000000 0.000079 0.000046
1384.000000 0.000079 0.000046
1385.000000 0.000083 0.000045
1386.000000 0.000080 0.000045
1387.000000 0.000080 0.000045
1388.000000 0.000078 0.000045
1389.000000 0.000080 0.000045
1390.000000 0.000079 0.000045
1391.000000 0.000081 0.000045
1392.000000 0.000077 0.000045
1393.000000 0.000076 0.000045
1394.000000 0.000079 0.000045
1395.000000 0.000079 0.000045
1396.000000 0.000076 0.000045
1397.000000 0.000078 0.000045
1398.000000 0.000078 0.000045
1399.000000 0.000078 0.000045
1400.000000 0.000077 0.000045
1401.000000 0.000081 0.000045
1402.000000 0.000080 0.000044
1403.000000 0.000079 0.000045
1404.000000 0.000077 0.000045
1405.000000 0.000078 0.000045
1406.000000 0.000075 0.000045
1407.000000 0.000077 0.000045
1408.000000 0.000076 0.000044
1409.000000 0.000076 0.000044
1410.000000 0.000077 0.000045
1411.000000 0.000077 0.000044
1412.000000 0.000075 0.000045
1413.000000 0.000078 0.000044
1414.000000 0.000079 0.000044
1415.000000 0.000078 0.000045
1416.000000 0.000077 0.000044
1417.000000 0.000075 0.000044
1418.000000 0.000074 0.000045
1419.000000 0.000076 0.000045
1420.000000 0.000074 0.000045
1421.000000 0.000073 0.000044
1422.000000 0.000080 0.000044
1423.000000 0.000075 0.000043
1424.000000 0.000075 0.000044
1425.000000 0.000077 0.000044
1426.000000 0.000074 0.000044
1427.000000 0.000078 0.000044
1428.000000 0.000078 0.000044
1429.000000 0.000073 0.000044
1430.000000 0.000075 0.000044
1431.000000 0.000074 0.000044
1432.000000 0.000073 0.000044
1433.000000 0.000075 0.000044
1434.000000 0.000076 0.000044
1435.000000 0.000074 0.000044
1436.000000 0.000075 0.000044
1437.000000 0.000074 0.000044
1438.000000 0.000073 0.000044
1439.000000 0.000073 0.000044
1440.000000 0.000073 0.000043
1441.000000 0.000074 0.000043
1442.000000 0.000074 0.000043
1443.000000 0.000076 0.000043
1444.000000 0.000073 0.000044
1445.000000 0.000074 0.000044
1446.000000 0.000072 0.000044
1447.000000 0.000076 0.000043
1448.000000 0.000074 0.000043
1449.000000 0.000073 0.000043
1450.000000 0.000074 0.000043
1451.000000 0.000073 0.000043
1452.000000 0.000072 0.000043
1453.000000 0.000075 0.000043
1454.000000 0.000072 0.000043
1455.000000 0.000074 0.000043
1456.000000 0.000074 0.000043
1457.000000 0.000070 0.000043
1458.000000 0.000072 0.000043
1459.000000 0.000074 0.000043
1460.000000 0.000073 0.000043
1461.000000 0.000072 0.000043
1462.000000 0.000072 0.000043
1463.000000 0.000074 0.000043
1464.000000 0.000073 0.000043
1465.000000 0.000072 0.000043
1466.000000 0.000071 0.000043
1467.000000 0.000071 0.000043
1468.000000 0.000073 0.000042
1469.000000 0.000072 0.000042
1470.000000 0.000071 0.000042
1471.000000 0.000070 0.000043
1472.000000 0.000073 0.000043
1473.000000 0.000068 0.000043
1474.000000 0.000070 0.000043
1475.000000 0.000071 0.000042
1476.000000 0.000069 0.000043
1477.000000 0.000070 0.000043
1478.000000 0.000072 0.000042
1479.000000 0.000072 0.000042
1480.000000 0.000071 0.000042
1481.000000 0.000072 0.000043
1482.000000 0.000071 0.000043
1483.000000 0.000073 0.000042
1484.000000 0.000071 0.000042
1485.000000 0.000071 0.000042
1486.000000 0.000069 0.000042
1487.000000 0.000069 0.000043
1488.000000 0.000069 0.000043
1489.000000 0.000070 0.000042
1490.000000 0.000072 0.000042
1491.000000 0.000068 0.000042
1492.000000 0.000070 0.000042
1493.000000 0.000067 0.000042
1494.000000 0.000068 0.000042
1495.000000 0.000069 0.000042
1496.000000 0.000067 0.000042
1497.000000 0.000069 0.000041
1498.000000 0.000067 0.000042
1499.000000 0.000067 0.000042
1500.000000 0.000069 0.000042
1501.000000 0.000068 0.000042
1502.000000 0.000069 0.000042
1503.000000 0.000068 0.000042
1504.000000 0.000067 0.000042
1505.000000 0.000068 0.000042
1506.000000 0.000068 0.000042
1507.000000 0.000068 0.000042
1508.000000 0.000069 0.000042
1509.000000 0.000070 0.000042
1510.000000 0.000069 0.000042
1511.000000 0.000068 0.000042
1512.000000 0.000067 0.000042
1513.000000 0.000067 0.000041
1514.000000 0.000067 0.000042
1515.000000 0.000068 0.000042
1516.000000 0.000065 0.000042
1517.000000 0.000069 0.000041
1518.000000 0.000067 0.000041
1519.000000 0.000066 0.000041
1520.000000 0.000066 0.000042
1521.000000 0.000067 0.000042
1522.000000 0.000067 0.000041
1523.000000 0.000069 0.000041
1524.000000 0.000068 0.000041
1525.000000 0.000067 0.000041
1526.000000 0.000067 0.000041
1527.000000 0.000066 0.000041
1528.000000 0.000066 0.000041
1529.000000 0.000066 0.000042
1530.000000 0.000067 0.000041
1531.000000 0.000067 0.000041
1532.000000 0.000067 0.000041
1533.000000 0.000067 0.000041
1534.000000 0.000066 0.000041
1535.000000 0.000067 0.000041
1536.000000 0.000065 0.000041
1537.000000 0.000067 0.000041
1538.000000 0.000065 0.000041
1539.000000 0.000066 0.000041
1540.000000 0.000064 0.000041
1541.000000 0.000066 0.000041
1542.000000 0.000065 0.000041
1543.000000 0.000064 0.000041
1544.000000 0.000064 0.000041
1545.000000 0.000067 0.000041
1546.000000 0.000067 0.000041
1547.000000 0.000065 0.000041
1548.000000 0.000062 0.000041
1549.000000 0.000065 0.000041
1550.000000 0.000064 0.000040
1551.000000 0.000068 0.000040
1552.000000 0.000065 0.000041
1553.000000 0.000064 0.000041
1554.000000 0.000063 0.000041
1555.000000 0.000064 0.000041
1556.000000 0.000063 0.000041
1557.000000 0.000064 0.000041
1558.000000 0.000063 0.000041
1559.000000 0.000064 0.000040
1560.000000 0.000065 0.000040
1561.000000 0.000063 0.000041
1562.000000 0.000063 0.000041
1563.000000 0.000065 0.000041
1564.000000 0.000066 0.000041
1565.000000 0.000063 0.000040
1566.000000 0.000064 0.000040
1567.000000 0.000064 0.000040
1568.000000 0.000064 0.000040
1569.000000 0.000063 0.000041
1570.000000 0.000062 0.000041
1571.000000 0.000062 0.000041
1572.000000 0.000063 0.000040
1573.000000 0.000063 0.000040
1574.000000 0.000063 0.000041
1575.000000 0.000063 0.000040
1576.000000 0.000062 0.000041
1577.000000 0.000060 0.000040
1578.000000 0.000062 0.000040
1579.000000 0.000064 0.000040
1580.000000 0.000064 0.000040
1581.000000 0.000062 0.000040
1582.000000 0.000064 0.000040
1583.000000 0.000064 0.000040
1584.000000 0.000064 0.000040
1585.000000 0.000062 0.000040
1586.000000 0.000061 0.000040
1587.000000 0.000063 0.000041
1588.000000 0.000063 0.000040
1589.000000 0.000063 0.000040
1590.000000 0.000064 0.000040
1591.000000 0.000063 0.000040
1592.000000 0.000063 0.000040
1593.000000 0.000062 0.000040
1594.000000 0.000059 0.000040
1595.000000 0.000062 0.000039
1596.000000 0.000062 0.000040
1597.000000 0.000065 0.000040
1598.000000 0.000063 0.000039
1599.000000 0.000061 0.000040
1600.000000 0.000063 0.000039
1601.000000 0.000060 0.000040
1602.000000 0.000063 0.000040
1603.000000 0.000062 0.000040
1604.000000 0.000064 0.000040
1605.000000 0.000061 0.000040
1606.000000 0.000062 0.000040
1607.000000 0.000061 0.000040
1608.000000 0.000063 0.000040
1609.000000 0.000063 0.000040
1610.000000 0.000061 0.000040
1611.000000 0.000061 0.000039
1612.000000 0.000061 0.000040
1613.000000 0.000061 0.000040
1614.000000 0.000061 0.000040
1615.000000 0.000060 0.000040
1616.000000 0.000062 0.000039
1617.000000 0.000062 0.000039
1618.000000 0.000061 0.000040
1619.000000 0.000062 0.000040
1620.000000 0.000061 0.000039
1621.000000 0.000062 0.000039
1622.000000 0.000060 0.000040
1623.000000 0.000061 0.000039
1624.000000 0.000061 0.000039
1625.000000 0.000060 0.000040
1626.000000 0.000060 0.000039
1627.000000 0.000062 0.000039
1628.000000 0.000059 0.000039
1629.000000 0.000060 0.000040
1630.000000 0.000060 0.000040
1631.000000 0.000060 0.000040
1632.000000 0.000059 0.000040
1633.000000 0.000058 0.000039
1634.000000 0.000060 0.000039
1635.000000 0.000061 0.000039
1636.000000 0.000060 0.000039
1637.000000 0.000061 0.000039
1638.000000 0.000061 0.000039
1639.000000 0.000061 0.000039
1640.000000 0.000058 0.000040
1641.000000 0.000057 0.000039
1642.000000 0.000059 0.000039
1643.000000 0.000058 0.000039
1644.000000 0.000059 0.000039
1645.000000 0.000057 0.000039
1646.000000 0.000060 0.000039
1647.000000 0.000059 0.000039
1648.000000 0.000058 0.000039
1649.000000 0.000059 0.000039
1650.000000 0.000060 0.000039
1651.000000 0.000057 0.000039
1652.000000 0.000059 0.000039
1653.000000 0.000058 0.000039
1654.000000 0.000060 0.000039
1655.000000 0.000057 0.000039
1656.000000 0.000057 0.000039
1657.000000 0.000056 0.000039
1658.000000 0.000058 0.000039
1659.000000 0.000058 0.000039
1660.000000 0.000059 0.000039
1661.000000 0.000060 0.000039
1662.000000 0.000057 0.000039
1663.000000 0.000058 0.000039
1664.000000 0.000058 0.000038
1665.000000 0.000058 0.000039
1666.000000 0.000059 0.000039
1667.000000 0.000058 0.000039
1668.000000 0.000058 0.000039
1669.000000 0.000058 0.000038
1670.000000 0.000059 0.000039
1671.000000 0.000056 0.000039
1672.000000 0.000057 0.000039
1673.000000 0.000059 0.000039
1674.000000 0.000056 0.000038
1675.000000 0.000056 0.000038
1676.000000 0.000056 0.000039
1677.000000 0.000058 0.000039
1678.000000 0.000058 0.000039
1679.000000 0.000058 0.000039
1680.000000 0.000057 0.000038
1681.000000 0.000058 0.000038
1682.000000 0.000056 0.000038
1683.000000 0.000056 0.000039
1684.000000 0.000058 0.000039
1685.000000 0.000058 0.000039
1686.000000 0.000058 0.000038
1687.000000 0.000055 0.000038
1688.000000 0.000055 0.000038
1689.000000 0.000057 0.000038
1690.000000 0.000056 0.000038
1691.000000 0.000057 0.000038
1692.000000 0.000056 0.000038
1693.000000 0.000056 0.000039
1694.000000 0.000057 0.000038
1695.000000 0.000055 0.000038
1696.000000 0.000055 0.000038
1697.000000 0.000056 0.000038
1698.000000 0.000056 0.000038
1699.000000 0.000055 0.000038
1700.000000 0.000055 0.000038
1701.000000 0.000055 0.000038
1702.000000 0.000057 0.000038
1703.000000 0.000056 0.000038
1704.000000 0.000057 0.000038
1705.000000 0.000055 0.000038
1706.000000 0.000055 0.000038
1707.000000 0.000054 0.000038
1708.000000 0.000056 0.000038
1709.000000 0.000056 0.000038
1710.000000 0.000057 0.000038
1711.000000 0.000056 0.000038
1712.000000 0.000055 0.000038
1713.000000 0.000057 0.000038
1714.000000 0.000057 0.000038
1715.000000 0.000056 0.000038
1716.000000 0.000054 0.000038
1717.000000 0.000054 0.000038
1718.000000 0.000055 0.000038
1719.000000 0.000056 0.000038
1720.000000 0.000057 0.000038
1721.000000 0.000055 0.000038
1722.000000 0.000057 0.000038
1723.000000 0.000055 0.000038
1724.000000 0.000056 0.000038
1725.000000 0.000053 0.000038
1726.000000 0.000056 0.000038
1727.000000 0.000055 0.000038
1728.000000 0.000054 0.000038
1729.000000 0.000054 0.000038
1730.000000 0.000054 0.000038
1731.000000 0.000054 0.000038
1732.000000 0.000055 0.000038
1733.000000 0.000055 0.000038
1734.000000 0.000054 0.000038
1735.000000 0.000054 0.000038
1736.000000 0.000054 0.000038
1737.000000 0.000054 0.000038
1738.000000 0.000053 0.000038
1739.000000 0.000055 0.000038
1740.000000 0.000055 0.000038
1741.000000 0.000053 0.000038
1742.000000 0.000053 0.000038
1743.000000 0.000055 0.000038
1744.000000 0.000054 0.000038
1745.000000 0.000055 0.000037
1746.000000 0.000054 0.000037
1747.000000 0.000055 0.000038
1748.000000 0.000054 0.000038
1749.000000 0.000053 0.000038
1750.000000 0.000054 0.000037
1751.000000 0.000052 0.000037
1752.000000 0.000054 0.000038
1753.000000 0.000054 0.000038
1754.000000 0.000053 0.000038
1755.000000 0.000053 0.000037
1756.000000 0.000055 0.000037
1757.000000 0.000055 0.000037
1758.000000 0.000054 0.000038
1759.000000 0.000056 0.000038
1760.000000 0.000053 0.000037
1761.000000 0.000054 0.000037
1762.000000 0.000055 0.000037
1763.000000 0.000052 0.000037
1764.000000 0.000055 0.000038
1765.000000 0.000052 0.000038
1766.000000 0.000053 0.000038
1767.000000 0.000054 0.000037
1768.000000 0.000054 0.000037
1769.000000 0.000052 0.000037
1770.000000 0.000054 0.000038
1771.000000 0.000052 0.000037
1772.000000 0.000052 0.000037
1773.000000 0.000053 0.000037
1774.000000 0.000052 0.000037
1775.000000 0.000054 0.000037
1776.000000 0.000052 0.000037
1777.000000 0.000052 0.000037
1778.000000 0.000052 0.000037
1779.000000 0.000052 0.000038
1780.000000 0.000052 0.000037
1781.000000 0.000052 0.000037
1782.000000 0.000052 0.000037
1783.000000 0.000052 0.000037
1784.000000 0.000053 0.000037
1785.000000 0.000052 0.000037
1786.000000 0.000053 0.000037
1787.000000 0.000051 0.000037
1788.000000 0.000052 0.000037
1789.000000 0.000051 0.000037
1790.000000 0.000051 0.000037
1791.000000 0.000052 0.000037
1792.000000 0.000052 0.000037
1793.000000 0.000052 0.000037
1794.000000 0.000052 0.000037
1795.000000 0.000051 0.000037
1796.000000 0.000053 0.000037
1797.000000 0.000054 0.000037
1798.000000 0.000054 0.000037
1799.000000 0.000052 0.000037
1800.000000 0.000051 0.000037
1801.000000 0.000053 0.000037
1802.000000 0.000051 0.000037
1803.000000 0.000052 0.000037
1804.000000 0.000053 0.000037
1805.000000 0.000050 0.000037
1806.000000 0.000051 0.000037
1807.000000 0.000051 0.000037
1808.000000 0.000051 0.000037
1809.000000 0.000053 0.000037
1810.000000 0.000052 0.000037
1811.000000 0.000051 0.000037
1812.000000 0.000050 0.000037
1813.000000 0.000050 0.000037
1814.000000 0.000051 0.000037
1815.000000 0.000051 0.000037
1816.000000 0.000050 0.000037
1817.000000 0.000050 0.000037
1818.000000 0.000051 0.000037
1819.000000 0.000049 0.000037
1820.000000 0.000050 0.000037
1821.000000 0.000051 0.000037
1822.000000 0.000050 0.000037
1823.000000 0.000052 0.000036
1824.000000 0.000052 0.000037
1825.000000 0.000050 0.000037
1826.000000 0.000050 0.000036
1827.000000 0.000051 0.000036
1828.000000 0.000050 0.000037
1829.000000 0.000049 0.000037
1830.000000 0.000049 0.000037
1831.000000 0.000051 0.000037
1832.000000 0.000050 0.000037
1833.000000 0.000050 0.000037
1834.000000 0.000049 0.000037
1835.000000 0.000050 0.000036
1836.000000 0.000049 0.000037
1837.000000 0.000049 0.000037
1838.000000 0.000051 0.000036
1839.000000 0.000051 0.000036
1840.000000 0.000048 0.000037
1841.000000 0.000049 0.000037
1842.000000 0.000049 0.000036
1843.000000 0.000051 0.000036
1844.000000 0.000051 0.000036
1845.000000 0.000051 0.000037
1846.000000 0.000050 0.000037
1847.000000 0.000050 0.000036
1848.000000 0.000050 0.000037
1849.000000 0.000051 0.000037
1850.000000 0.000049 0.000036
1851.000000 0.000050 0.000037
1852.000000 0.000050 0.000037
1853.000000 0.000049 0.000037
1854.000000 0.000048 0.000036
1855.000000 0.000048 0.000037
1856.000000 0.000049 0.000037
1857.000000 0.000048 0.000036
1858.000000 0.000049 0.000036
1859.000000 0.000048 0.000036
1860.000000 0.000049 0.000036
1861.000000 0.000048 0.000036
1862.000000 0.000049 0.000036
1863.000000 0.000049 0.000036
1864.000000 0.000049 0.000037
1865.000000 0.000049 0.000036
1866.000000 0.000049 0.000036
1867.000000 0.000049 0.000036
1868.000000 0.000048 0.000036
1869.000000 0.000049 0.000036
1870.000000 0.000048 0.000036
1871.000000 0.000049 0.000036
1872.000000 0.000048 0.000036
1873.000000 0.000051 0.000036
1874.000000 0.000049 0.000036
1875.000000 0.000050 0.000036
1876.000000 0.000050 0.000036
1877.000000 0.000048 0.000036
1878.000000 0.000049 0.000036
1879.000000 0.000048 0.000037
1880.000000 0.000048 0.000036
1881.000000 0.000049 0.000036
1882.000000 0.000050 0.000036
1883.000000 0.000049 0.000036
1884.000000 0.000050 0.000036
1885.000000 0.000048 0.000036
1886.000000 0.000049 0.000036
1887.000000 0.000047 0.000036
1888.000000 0.000046 0.000036
1889.000000 0.000048 0.000036
1890.000000 0.000047 0.000036
1891.000000 0.000049 0.000036
1892.000000 0.000047 0.000036
1893.000000 0.000048 0.000036
1894.000000 0.000049 0.000036
1895.000000 0.000048 0.000036
1896.000000 0.000048 0.000036
1897.000000 0.000047 0.000036
1898.000000 0.000048 0.000036
1899.000000 0.000047 0.000036
1900.000000 0.000050 0.000036
1901.000000 0.000048 0.000036
1902.000000 0.000048 0.000036
1903.000000 0.000048 0.000036
1904.000000 0.000048 0.000036
1905.000000 0.000048 0.000036
1906.000000 0.000047 0.000036
1907.000000 0.000047 0.000036
1908.000000 0.000048 0.000036
1909.000000 0.000047 0.000036
1910.000000 0.000048 0.000036
1911.000000 0.000047 0.000036
1912.000000 0.000047 0.000036
1913.000000 0.000047 0.000036
1914.000000 0.000048 0.000036
1915.000000 0.000047 0.000036
1916.000000 0.000047 0.000036
1917.000000 0.000047 0.000036
1918.000000 0.000048 0.000036
1919.000000 0.000047 0.000036
1920.000000 0.000047 0.000036
1921.000000 0.000048 0.000036
1922.000000 0.000047 0.000036
1923.000000 0.000045 0.000036
1924.000000 0.000048 0.000036
1925.000000 0.000046 0.000036
1926.000000 0.000047 0.000036
1927.000000 0.000047 0.000035
1928.000000 0.000049 0.000035
1929.000000 0.000047 0.000036
1930.000000 0.000046 0.000036
1931.000000 0.000047 0.000036
1932.000000 0.000046 0.000036
1933.000000 0.000046 0.000036
1934.000000 0.000047 0.000036
1935.000000 0.000048 0.000036
1936.000000 0.000045 0.000036
1937.000000 0.000047 0.000036
1938.000000 0.000048 0.000036
1939.000000 0.000048 0.000036
1940.000000 0.000047 0.000036
1941.000000 0.000047 0.000036
1942.000000 0.000046 0.000036
1943.000000 0.000046 0.000036
1944.000000 0.000046 0.000036
1945.000000 0.000047 0.000036
1946.000000 0.000047 0.000036
1947.000000 0.000046 0.000036
1948.000000 0.000047 0.000036
1949.000000 0.000047 0.000036
1950.000000 0.000047 0.000035
1951.000000 0.000048 0.000035
1952.000000 0.000045 0.000036
1953.000000 0.000045 0.000036
1954.000000 0.000045 0.000035
1955.000000 0.000047 0.000035
1956.000000 0.000046 0.000035
1957.000000 0.000046 0.000036
1958.000000 0.000046 0.000036
1959.000000 0.000047 0.000036
1960.000000 0.000045 0.000035
1961.000000 0.000046 0.000035
1962.000000 0.000047 0.000035
1963.000000 0.000047 0.000035
1964.000000 0.000045 0.000035
1965.000000 0.000047 0.000036
1966.000000 0.000048 0.000035
1967.000000 0.000046 0.000035
1968.000000 0.000045 0.000035
1969.000000 0.000045 0.000036
1970.000000 0.000046 0.000035
1971.000000 0.000048 0.000035
1972.000000 0.000046 0.000035
1973.000000 0.000045 0.000036
1974.000000 0.000047 0.000036
1975.000000 0.000046 0.000035
1976.000000 0.000045 0.000035
1977.000000 0.000044 0.000035
1978.000000 0.000047 0.000036
1979.000000 0.000045 0.000035
1980.000000 0.000047 0.000035
1981.000000 0.000045 0.000035
1982.000000 0.000044 0.000035
1983.000000 0.000046 0.000035
1984.000000 0.000045 0.000035
1985.000000 0.000046 0.000035
1986.000000 0.000046 0.000035
1987.000000 0.000046 0.000035
1988.000000 0.000044 0.000035
1989.000000 0.000046 0.000035
1990.000000 0.000044 0.000035
1991.000000 0.000046 0.000035
1992.000000 0.000045 0.000035
1993.000000 0.000045 0.000035
1994.000000 0.000044 0.000035
1995.000000 0.000046 0.000035
1996.000000 0.000046 0.000035
1997.000000 0.000044 0.000035
1998.000000 0.000045 0.000035
1999.000000 0.000046 0.000035
2000.000000 0.000047 0.000085
2001.000000 0.000046 0.000085
2002.000000 0.000045 0.000084
2003.000000 0.000046 0.000084
2004.000000 0.000047 0.000083
2005.000000 0.000047 0.000083
2006.000000 0.000047 0.000082
2007.000000 0.000048 0.000082
2008.000000 0.000045 0.000082
2009.000000 0.000044 0.000082
2010.000000 0.000047 0.000081
2011.000000 0.000048 0.000081
2012.000000 0.000045 0.000080
2013.000000 0.000045 0.000080
2014.000000 0.000047 0.000079
2015.000000 0.000047 0.000079
2016.000000 0.000046 0.000079
2017.000000 0.000045 0.000079
2018.000000 0.000045 0.000079
2019.000000 0.000047 0.000079
2020.000000 0.000047 0.000078
2021.000000 0.000045 0.000079
2022.000000 0.000046 0.000078
2023.000000 0.000046 0.000077
2024.000000 0.000047 0.000077
2025.000000 0.000046 0.000077
2026.000000 0.000048 0.000077
2027.000000 0.000047 0.000077
2028.000000 0.000046 0.000076
2029.000000 0.000047 0.000076
2030.000000 0.000046 0.000076
2031.000000 0.000047 0.000076
2032.000000 0.000046 0.000076
2033.000000 0.000045 0.000076
2034.000000 0.000046 0.000076
2035.000000 0.000046 0.000075
2036.000000 0.000047 0.000075
2037.000000 0.000045 0.000075
2038.000000 0.000045 0.000075
2039.000000 0.000047 0.000075
2040.000000 0.000045 0.000075
2041.000000 0.000046 0.000074
2042.000000 0.000047 0.000075
2043.000000 0.000044 0.000074
2044.000000 0.000047 0.000074
2045.000000 0.000047 0.000074
2046.000000 0.000046 0.000074
2047.000000 0.000047 0.000074
2048.000000 0.000045 0.000074
2049.000000 0.000047 0.000073
2050.000000 0.000046 0.000073
2051.000000 0.000045 0.000073
2052.000000 0.000046 0.000073
2053.000000 0.000044 0.000073
2054.000000 0.000044 0.000073
2055.000000 0.000046 0.000072
2056.000000 0.000045 0.000073
2057.000000 0.000047 0.000072
2058.000000 0.000047 0.000072
2059.000000 0.000044 0.000073
2060.000000 0.000046 0.000072
2061.000000 0.000048 0.000072
2062.000000 0.000047 0.000072
2063.000000 0.000045 0.000072
2064.000000 0.000046 0.000072
2065.000000 0.000048 0.000071
2066.000000 0.000048 0.000071
2067.000000 0.000045 0.000072
2068.000000 0.000046 0.000072
2069.000000 0.000048 0.000071
2070.000000 0.000046 0.000071
2071.000000 0.000046 0.000071
2072.000000 0.000046 0.000071
2073.000000 0.000047 0.000072
2074.000000 0.000047 0.000071
2075.000000 0.000046 0.000070
2076.000000 0.000048 0.000070
2077.000000 0.000047 0.000071
2078.000000 0.000047 0.000071
2079.000000 0.000045 0.000070
2080.000000 0.000047 0.000070
2081.000000 0.000047 0.000070
2082.000000 0.000046 0.000071
2083.000000 0.000046 0.000071
2084.000000 0.000047 0.000070
2085.000000 0.000045 0.000070
2086.000000 0.000044 0.000070
2087.000000 0.000045 0.000071
2088.000000 0.000046 0.000070
2089.000000 0.000046 0.000069
2090.000000 0.000046 0.000069
2091.000000 0.000046 0.000070
2092.000000 0.000046 0.000069
2093.000000 0.000046 0.000069
2094.000000 0.000046 0.000069
2095.000000 0.000047 0.000069
2096.000000 0.000046 0.000070
2097.000000 0.000047 0.000069
2098.000000 0.000047 0.000069
2099.000000 0.000044 0.000069
2100.000000 0.000046 0.000070
2101.000000 0.000045 0.000069
2102.000000 0.000047 0.000069
2103.000000 0.000045 0.000068
2104.000000 0.000045 0.000070
2105.000000 0.000044 0.000070
2106.000000 0.000047 0.000068
2107.000000 0.000045 0.000068
2108.000000 0.000045 0.000068
2109.000000 0.000045 0.000069
2110.000000 0.000044 0.000069
2111.000000 0.000044 0.000068
2112.000000 0.000044 0.000068
2113.000000 0.000047 0.000068
2114.000000 0.000045 0.000068
2115.000000 0.000046 0.000068
2116.000000 0.000046 0.000069
2117.000000 0.000044 0.000068
2118.000000 0.000046 0.000067
2119.000000 0.000045 0.000068
2120.000000 0.000045 0.000068
2121.000000 0.000046 0.000068
2122.000000 0.000045 0.000068
2123.000000 0.000045 0.000069
2124.000000 0.000044 0.000068
2125.000000 0.000045 0.000067
2126.000000 0.000045 0.000068
2127.000000 0.000045 0.000068
2128.000000 0.000044 0.000068
2129.000000 0.000045 0.000067
2130.000000 0.000044 0.000067
2131.000000 0.000046 0.000067
2132.000000 0.000046 0.000067
2133.000000 0.000044 0.000067
2134.000000 0.000044 0.000067
2135.000000 0.000044 0.000068
2136.000000 0.000045 0.000067
2137.000000 0.000043 0.000067
2138.000000 0.000044 0.000067
2139.000000 0.000044 0.000067
2140.000000 0.000045 0.000067
2141.000000 0.000046 0.000067
2142.000000 0.000045 0.000066
2143.000000 0.000046 0.000066
2144.000000 0.000046 0.000067
2145.000000 0.000046 0.000067
2146.000000 0.000044 0.000067
2147.000000 0.000045 0.000066
2148.000000 0.000045 0.000067
2149.000000 0.000046 0.000066
2150.000000 0.000044 0.000067
2151.000000 0.000044 0.000067
2152.000000 0.000043 0.000067
2153.000000 0.000046 0.000066
2154.000000 0.000043 0.000066
2155.000000 0.000044 0.000066
2156.000000 0.000044 0.000066
2157.000000 0.000045 0.000066
2158.000000 0.000044 0.000066
2159.000000 0.000046 0.000066
2160.000000 0.000043 0.000066
2161.000000 0.000043 0.000066
2162.000000 0.000042 0.000067
2163.000000 0.000042 0.000066
2164.000000 0.000044 0.000066
2165.000000 0.000043 0.000066
2166.000000 0.000043 0.000066
2167.000000 0.000042 0.000066
2168.000000 0.000044 0.000066
2169.000000 0.000045 0.000065
2170.000000 0.000043 0.000066
2171.000000 0.000042 0.000066
2172.000000 0.000044 0.000066
2173.000000 0.000044 0.000065
2174.000000 0.000044 0.000065
2175.000000 0.000043 0.000066
2176.000000 0.000043 0.000066
2177.000000 0.000042 0.000066
2178.000000 0.000042 0.000066
2179.000000 0.000043 0.000065
2180.000000 0.000043 0.000065
2181.000000 0.000043 0.000066
2182.000000 0.000041 0.000066
2183.000000 0.000044 0.000065
2184.000000 0.000042 0.000065
2185.000000 0.000042 0.000065
2186.000000 0.000043 0.000065
2187.000000 0.000042 0.000065
2188.000000 0.000042 0.000065
2189.000000 0.000041 0.000065
2190.000000 0.000042 0.000065
2191.000000 0.000042 0.000065
2192.000000 0.000043 0.000065
2193.000000 0.000042 0.000065
2194.000000 0.000042 0.000064
2195.000000 0.000042 0.000065
2196.000000 0.000042 0.000065
2197.000000 0.000043 0.000065
2198.000000 0.000042 0.000065
2199.000000 0.000042 0.000065
2200.000000 0.000042 0.000065
2201.000000 0.000042 0.000065
2202.000000 0.000043 0.000065
2203.000000 0.000043 0.000064
2204.000000 0.000042 0.000065
2205.000000 0.000042 0.000065
2206.000000 0.000043 0.000064
2207.000000 0.000043 0.000065
2208.000000 0.000042 0.000064
2209.000000 0.000041 0.000065
2210.000000 0.000044 0.000065
2211.000000 0.000044 0.000064
2212.000000 0.000042 0.000064
2213.000000 0.000042 0.000064
2214.000000 0.000042 0.000064
2215.000000 0.000042 0.000065
2216.000000 0.000041 0.000064
2217.000000 0.000041 0.000064
2218.000000 0.000043 0.000064
2219.000000 0.000041 0.000064
2220.000000 0.000043 0.000065
2221.000000 0.000043 0.000064
2222.000000 0.000042 0.000064
2223.000000 0.000042 0.000064
2224.000000 0.000041 0.000064
2225.000000 0.000043 0.000064
2226.000000 0.000040 0.000064
2227.000000 0.000042 0.000064
2228.000000 0.000042 0.000064
2229.000000 0.000043 0.000064
2230.000000 0.000043 0.000064
2231.000000 0.000043 0.000063
2232.000000 0.000041 0.000063
2233.000000 0.000041 0.000064
2234.000000 0.000043 0.000064
2235.000000 0.000042 0.000064
2236.000000 0.000042 0.000064
2237.000000 0.000042 0.000063
2238.000000 0.000041 0.000064
2239.000000 0.000043 0.000064
2240.000000 0.000042 0.000064
2241.000000 0.000042 0.000064
2242.000000 0.000041 0.000064
2243.000000 0.000042 0.000064
2244.000000 0.000041 0.000064
2245.000000 0.000041 0.000064
2246.000000 0.000041 0.000064
2247.000000 0.000043 0.000063
2248.000000 0.000043 0.000063
2249.000000 0.000042 0.000063
2250.000000 0.000042 0.000063
2251.000000 0.000041 0.000063
2252.000000 0.000043 0.000063
2253.000000 0.000041 0.000063
2254.000000 0.000041 0.000063
2255.000000 0.000041 0.000063
2256.000000 0.000040 0.000063
2257.000000 0.000042 0.000063
2258.000000 0.000041 0.000063
2259.000000 0.000039 0.000063
2260.000000 0.000040 0.000064
2261.000000 0.000043 0.000063
2262.000000 0.000042 0.000063
2263.000000 0.000041 0.000063
2264.000000 0.000040 0.000063
2265.000000 0.000042 0.000063
2266.000000 0.000042 0.000063
2267.000000 0.000043 0.000062
2268.000000 0.000041 0.000063
2269.000000 0.000042 0.000063
2270.000000 0.000042 0.000063
2271.000000 0.000042 0.000062
2272.000000 0.000042 0.000063
2273.000000 0.000041 0.000063
2274.000000 0.000040 0.000063
2275.000000 0.000041 0.000062
2276.000000 0.000042 0.000062
2277.000000 0.000041 0.000063
2278.000000 0.000039 0.000063
2279.000000 0.000040 0.000063
2280.000000 0.000041 0.000062
2281.000000 0.000041 0.000062
2282.000000 0.000040 0.000062
2283.000000 0.000041 0.000063
2284.000000 0.000042 0.000063
2285.000000 0.000041 0.000063
2286.000000 0.000041 0.000062
2287.000000 0.000040 0.000062
2288.000000 0.000040 0.000063
2289.000000 0.000041 0.000063
2290.000000 0.000040 0.000063
2291.000000 0.000040 0.000063
2292.000000 0.000040 0.000062
2293.000000 0.000040 0.000062
2294.000000 0.000043 0.000062
2295.000000 0.000040 0.000062
2296.000000 0.000040 0.000062
2297.000000 0.000040 0.000062
2298.000000 0.000041 0.000062
2299.000000 0.000040 0.000062
2300.000000 0.000040 0.000062
2301.000000 0.000039 0.000062
2302.000000 0.000039 0.000062
2303.000000 0.000041 0.000062
2304.000000 0.000041 0.000062
2305.000000 0.000043 0.000062
2306.000000 0.000043 0.000062
2307.000000 0.000042 0.000062
2308.000000 0.000040 0.000062
2309.000000 0.000041 0.000062
2310.000000 0.000039 0.000062
2311.000000 0.000040 0.000062
2312.000000 0.000041 0.000062
2313.000000 0.000040 0.000062
2314.000000 0.000039 0.000062
2315.000000 0.000039 0.000062
2316.000000 0.000038 0.000062
2317.000000 0.000040 0.000061
2318.000000 0.000041 0.000062
2319.000000 0.000041 0.000062
2320.000000 0.000043 0.000062
2321.000000 0.000040 0.000062
2322.000000 0.000041 0.000061
2323.000000 0.000040 0.000062
2324.000000 0.000039 0.000062
2325.000000 0.000039 0.000062
2326.000000 0.000041 0.000062
2327.000000 0.000040 0.000061
2328.000000 0.000040 0.000062
2329.000000 0.000040 0.000061
2330.000000 0.000041 0.000061
2331.000000 0.000038 0.000062
2332.000000 0.000038 0.000062
2333.000000 0.000041 0.000061
2334.000000 0.000039 0.000062
2335.000000 0.000039 0.000061
2336.000000 0.000040 0.000061
2337.000000 0.000039 0.000062
2338.000000 0.000039 0.000061
2339.000000 0.000039 0.000061
2340.000000 0.000039 0.000061
2341.000000 0.000039 0.000061
2342.000000 0.000038 0.000061
2343.000000 0.000039 0.000061
2344.000000 0.000038 0.000062
2345.000000 0.000039 0.000061
2346.000000 0.000038 0.000061
2347.000000 0.000039 0.000061
2348.000000 0.000039 0.000061
2349.000000 0.000039 0.000061
2350.000000 0.000041 0.000061
2351.000000 0.000039 0.000061
2352.000000 0.000039 0.000061
2353.000000 0.000039 0.000061
2354.000000 0.000039 0.000061
2355.000000 0.000039 0.000061
2356.000000 0.000039 0.000061
2357.000000 0.000037 0.000061
2358.000000 0.000040 0.000061
2359.000000 0.000040 0.000061
2360.000000 0.000039 0.000061
2361.000000 0.000038 0.000061
2362.000000 0.000040 0.000061
2363.000000 0.000039 0.000061
2364.000000 0.000039 0.000061
2365.000000 0.000039 0.000061
2366.000000 0.000039 0.000061
2367.000000 0.000039 0.000060
2368.000000 0.000039 0.000061
2369.000000 0.000038 0.000061
2370.000000 0.000039 0.000061
2371.000000 0.000039 0.000061
2372.000000 0.000039 0.000061
2373.000000 0.000040 0.000060
2374.000000 0.000040 0.000061
2375.000000 0.000039 0.000061
2376.000000 0.000039 0.000060
2377.000000 0.000040 0.000060
2378.000000 0.000039 0.000061
2379.000000 0.000039 0.000061
2380.000000 0.000038 0.000061
2381.000000 0.000040 0.000060
2382.000000 0.000040 0.000060
2383.000000 0.000038 0.000061
2384.000000 0.000038 0.000061
2385.000000 0.000038 0.000061
2386.000000 0.000037 0.000061
2387.000000 0.000038 0.000060
2388.000000 0.000039 0.000060
2389.000000 0.000038 0.000061
2390.000000 0.000038 0.000061
2391.000000 0.000039 0.000061
2392.000000 0.000039 0.000061
2393.000000 0.000040 0.000060
2394.000000 0.000039 0.000061
2395.000000 0.000039 0.000061
2396.000000 0.000037 0.000060
2397.000000 0.000038 0.000060
2398.000000 0.000037 0.000060
2399.000000 0.000038 0.000060
2400.000000 0.000037 0.000060
2401.000000 0.000039 0.000060
2402.000000 0.000038 0.000060
2403.000000 0.000037 0.000061
2404.000000 0.000038 0.000061
2405.000000 0.000037 0.000060
2406.000000 0.000038 0.000060
2407.000000 0.000037 0.000060
2408.000000 0.000037 0.000060
2409.000000 0.000036 0.000060
2410.000000 0.000037 0.000060
2411.000000 0.000037 0.000060
2412.000000 0.000039 0.000060
2413.000000 0.000038 0.000061
2414.000000 0.000039 0.000060
2415.000000 0.000039 0.000060
2416.000000 0.000038 0.000060
2417.000000 0.000039 0.000060
2418.000000 0.000038 0.000060
2419.000000 0.000039 0.000060
2420.000000 0.000037 0.000060
2421.000000 0.000038 0.000060
2422.000000 0.000038 0.000060
2423.000000 0.000039 0.000060
2424.000000 0.000040 0.000060
2425.000000 0.000041 0.000060
2426.000000 0.000038 0.000060
2427.000000 0.000040 0.000060
2428.000000 0.000038 0.000060
2429.000000 0.000036 0.000060
2430.000000 0.000038 0.000060
2431.000000 0.000039 0.000060
2432.000000 0.000040 0.000060
2433.000000 0.000043 0.000060
2434.000000 0.000045 0.000060
2435.000000 0.000044 0.000060
2436.000000 0.000043 0.000060
2437.000000 0.000039 0.000060
2438.000000 0.000036 0.000060
2439.000000 0.000037 0.000059
2440.000000 0.000037 0.000060
2441.000000 0.000037 0.000060
2442.000000 0.000039 0.000060
2443.000000 0.000039 0.000060
2444.000000 0.000040 0.000059
2445.000000 0.000038 0.000060
2446.000000 0.000037 0.000060
2447.000000 0.000037 0.000060
2448.000000 0.000036 0.000060
2449.000000 0.000037 0.000059
2450.000000 0.000038 0.000060
2451.000000 0.000037 0.000059
2452.000000 0.000036 0.000060
2453.000000 0.000037 0.000060
2454.000000 0.000037 0.000060
2455.000000 0.000039 0.000060
2456.000000 0.000037 0.000060
2457.000000 0.000038 0.000060
2458.000000 0.000038 0.000059
2459.000000 0.000037 0.000059
2460.000000 0.000036 0.000060
2461.000000 0.000037 0.000060
2462.000000 0.000037 0.000060
2463.000000 0.000037 0.000059
2464.000000 0.000037 0.000060
2465.000000 0.000036 0.000060
2466.000000 0.000039 0.000060
2467.000000 0.000037 0.000059
2468.000000 0.000037 0.000059
2469.000000 0.000037 0.000059
2470.000000 0.000037 0.000059
2471.000000 0.000037 0.000059
2472.000000 0.000037 0.000059
2473.000000 0.000035 0.000059
2474.000000 0.000035 0.000060
2475.000000 0.000037 0.000059
2476.000000 0.000036 0.000059
2477.000000 0.000036 0.000059
2478.000000 0.000037 0.000059
2479.000000 0.000037 0.000059
2480.000000 0.000037 0.000059
2481.000000 0.000038 0.000059
2482.000000 0.000039 0.000059
2483.000000 0.000037 0.000059
2484.000000 0.000038 0.000059
2485.000000 0.000037 0.000060
2486.000000 0.000037 0.000059
2487.000000 0.000037 0.000059
2488.000000 0.000038 0.000059
2489.000000 0.000036 0.000060
2490.000000 0.000038 0.000059
2491.000000 0.000038 0.000060
2492.000000 0.000037 0.000059
2493.000000 0.000037 0.000059
2494.000000 0.000037 0.000059
2495.000000 0.000038 0.000059
2496.000000 0.000037 0.000059
2497.000000 0.000035 0.000059
2498.000000 0.000037 0.000059
2499.000000 0.000037 0.000059
2500.000000 0.000038 0.000059
2501.000000 0.000035 0.000059
2502.000000 0.000038 0.000059
2503.000000 0.000034 0.000059
2504.000000 0.000036 0.000060
2505.000000 0.000037 0.000059
2506.000000 0.000037 0.000059
2507.000000 0.000039 0.000058
2508.000000 0.000037 0.000060
2509.000000 0.000038 0.000059
2510.000000 0.000038 0.000059
2511.000000 0.000038 0.000058
2512.000000 0.000035 0.000059
2513.000000 0.000036 0.000059
2514.000000 0.000035 0.000059
2515.000000 0.000036 0.000059
2516.000000 0.000036 0.000059
2517.000000 0.000034 0.000059
2518.000000 0.000036 0.000059
2519.000000 0.000037 0.000059
2520.000000 0.000036 0.000059
2521.000000 0.000035 0.000058
2522.000000 0.000035 0.000058
2523.000000 0.000035 0.000059
2524.000000 0.000035 0.000059
2525.000000 0.000036 0.000059
2526.000000 0.000036 0.000059
2527.000000 0.000036 0.000059
2528.000000 0.000039 0.000059
2529.000000 0.000037 0.000059
2530.000000 0.000038 0.000059
2531.000000 0.000036 0.000059
2532.000000 0.000038 0.000059
2533.000000 0.000038 0.000059
2534.000000 0.000036 0.000059
2535.000000 0.000035 0.000059
2536.000000 0.000035 0.000058
2537.000000 0.000036 0.000058
2538.000000 0.000034 0.000059
2539.000000 0.000035 0.000058
2540.000000 0.000037 0.000059
2541.000000 0.000037 0.000059
2542.000000 0.000036 0.000059
2543.000000 0.000037 0.000059
2544.000000 0.000038 0.000059
2545.000000 0.000039 0.000058
2546.000000 0.000039 0.000059
2547.000000 0.000037 0.000059
2548.000000 0.000037 0.000059
2549.000000 0.000037 0.000058
2550.000000 0.000035 0.000058
2551.000000 0.000034 0.000059
2552.000000 0.000035 0.000058
2553.000000 0.000035 0.000058
2554.000000 0.000035 0.000059
2555.000000 0.000036 0.000059
2556.000000 0.000035 0.000059
2557.000000 0.000039 0.000058
2558.000000 0.000039 0.000058
2559.000000 0.000040 0.000059
2560.000000 0.000038 0.000059
2561.000000 0.000038 0.000058
2562.000000 0.000035 0.000058
2563.000000 0.000035 0.000058
2564.000000 0.000034 0.000058
2565.000000 0.000035 0.000058
2566.000000 0.000039 0.000058
2567.000000 0.000039 0.000058
2568.000000 0.000042 0.000058
2569.000000 0.000043 0.000058
2570.000000 0.000043 0.000058
2571.000000 0.000041 0.000058
2572.000000 0.000038 0.000059
2573.000000 0.000037 0.000059
2574.000000 0.000035 0.000058
2575.000000 0.000034 0.000059
2576.000000 0.000034 0.000058
2577.000000 0.000035 0.000058
2578.000000 0.000036 0.000058
2579.000000 0.000039 0.000058
2580.000000 0.000041 0.000058
2581.000000 0.000042 0.000058
2582.000000 0.000044 0.000058
2583.000000 0.000044 0.000058
2584.000000 0.000040 0.000059
2585.000000 0.000037 0.000058
2586.000000 0.000034 0.000058
2587.000000 0.000034 0.000058
2588.000000 0.000034 0.000058
2589.000000 0.000037 0.000058
2590.000000 0.000038 0.000058
2591.000000 0.000039 0.000058
2592.000000 0.000035 0.000058
2593.000000 0.000035 0.000058
2594.000000 0.000035 0.000058
2595.000000 0.000034 0.000058
2596.000000 0.000032 0.000058
2597.000000 0.000033 0.000058
2598.000000 0.000033 0.000058
2599.000000 0.000034 0.000057
2600.000000 0.000034 0.000058
2601.000000 0.000033 0.000058
2602.000000 0.000033 0.000058
2603.000000 0.000033 0.000058
2604.000000 0.000033 0.000058
2605.000000 0.000035 0.000058
2606.000000 0.000034 0.000058
2607.000000 0.000035 0.000058
2608.000000 0.000036 0.000058
2609.000000 0.000035 0.000058
2610.000000 0.000034 0.000058
2611.000000 0.000034 0.000058
2612.000000 0.000033 0.000058
2613.000000 0.000034 0.000058
2614.000000 0.000034 0.000058
2615.000000 0.000035 0.000058
2616.000000 0.000035 0.000058
2617.000000 0.000033 0.000058
2618.000000 0.000033 0.000058
2619.000000 0.000033 0.000057
2620.000000 0.000033 0.000058
2621.000000 0.000033 0.000058
2622.000000 0.000034 0.000058
2623.000000 0.000035 0.000058
2624.000000 0.000036 0.000058
2625.000000 0.000035 0.000058
2626.000000 0.000036 0.000058
2627.000000 0.000036 0.000058
2628.000000 0.000035 0.000058
2629.000000 0.000035 0.000058
2630.000000 0.000033 0.000058
2631.000000 0.000035 0.000058
2632.000000 0.000035 0.000057
2633.000000 0.000033 0.000058
2634.000000 0.000035 0.000058
2635.000000 0.000034 0.000058
2636.000000 0.000035 0.000057
2637.000000 0.000035 0.000058
2638.000000 0.000036 0.000058
2639.000000 0.000036 0.000058
2640.000000 0.000035 0.000057
2641.000000 0.000035 0.000058
2642.000000 0.000036 0.000058
2643.000000 0.000035 0.000058
2644.000000 0.000034 0.000058
2645.000000 0.000034 0.000058
2646.000000 0.000033 0.000058
2647.000000 0.000032 0.000058
2648.000000 0.000034 0.000058
2649.000000 0.000033 0.000058
2650.000000 0.000032 0.000058
2651.000000 0.000033 0.000058
2652.000000 0.000034 0.000057
2653.000000 0.000033 0.000058
2654.000000 0.000034 0.000057
2655.000000 0.000034 0.000057
2656.000000 0.000033 0.000058
2657.000000 0.000032 0.000057
2658.000000 0.000032 0.000058
2659.000000 0.000033 0.000058
2660.000000 0.000034 0.000057
2661.000000 0.000032 0.000057
2662.000000 0.000033 0.000058
2663.000000 0.000034 0.000058
2664.000000 0.000032 0.000057
2665.000000 0.000034 0.000058
2666.000000 0.000033 0.000057
2667.000000 0.000032 0.000058
2668.000000 0.000033 0.000058
2669.000000 0.000033 0.000057
2670.000000 0.000034 0.000057
2671.000000 0.000033 0.000057
2672.000000 0.000034 0.000058
2673.000000 0.000034 0.000058
2674.000000 0.000033 0.000057
2675.000000 0.000034 0.000057
2676.000000 0.000033 0.000057
2677.000000 0.000033 0.000057
2678.000000 0.000032 0.000058
2679.000000 0.000032 0.000057
2680.000000 0.000033 0.000057
2681.000000 0.000032 0.000058
2682.000000 0.000033 0.000058
2683.000000 0.000031 0.000057
2684.000000 0.000034 0.000057
2685.000000 0.000033 0.000057
2686.000000 0.000034 0.000057
2687.000000 0.000036 0.000057
2688.000000 0.000038 0.000057
2689.000000 0.000041 0.000058
2690.000000 0.000045 0.000057
2691.000000 0.000049 0.000057
2692.000000 0.000054 0.000057
2693.000000 0.000059 0.000057
2694.000000 0.000060 0.000057
2695.000000 0.000058 0.000057
2696.000000 0.000053 0.000057
2697.000000 0.000051 0.000057
2698.000000 0.000044 0.000057
2699.000000 0.000037 0.000058
2700.000000 0.000034 0.000057
2701.000000 0.000032 0.000057
2702.000000 0.000032 0.000057
2703.000000 0.000035 0.000057
2704.000000 0.000037 0.000057
2705.000000 0.000035 0.000057
2706.000000 0.000035 0.000057
2707.000000 0.000034 0.000057
2708.000000 0.000033 0.000057
2709.000000 0.000032 0.000057
2710.000000 0.000032 0.000058
2711.000000 0.000033 0.000057
2712.000000 0.000033 0.000056
2713.000000 0.000034 0.000057
2714.000000 0.000034 0.000058
2715.000000 0.000035 0.000058
2716.000000 0.000035 0.000057
2717.000000 0.000034 0.000057
2718.000000 0.000033 0.000057
2719.000000 0.000031 0.000058
2720.000000 0.000032 0.000057
2721.000000 0.000033 0.000057
2722.000000 0.000036 0.000056
2723.000000 0.000034 0.000057
2724.000000 0.000036 0.000057
2725.000000 0.000034 0.000057
2726.000000 0.000032 0.000057
2727.000000 0.000032 0.000057
2728.000000 0.000032 0.000057
2729.000000 0.000032 0.000057
2730.000000 0.000032 0.000057
2731.000000 0.000032 0.000057
2732.000000 0.000032 0.000057
2733.000000 0.000031 0.000057
2734.000000 0.000031 0.000057
2735.000000 0.000031 0.000057
2736.000000 0.000031 0.000057
2737.000000 0.000033 0.000057
2738.000000 0.000033 0.000057
2739.000000 0.000035 0.000057
2740.000000 0.000035 0.000057
2741.000000 0.000035 0.000057
2742.000000 0.000035 0.000057
2743.000000 0.000036 0.000056
2744.000000 0.000034 0.000057
2745.000000 0.000033 0.000057
2746.000000 0.000033 0.000057
2747.000000 0.000032 0.000057
2748.000000 0.000031 0.000057
2749.000000 0.000031 0.000057
2750.000000 0.000032 0.000057
2751.000000 0.000032 0.000057
2752.000000 0.000032 0.000057
2753.000000 0.000032 0.000057
2754.000000 0.000031 0.000057
2755.000000 0.000031 0.000056
2756.000000 0.000032 0.000056
2757.000000 0.000031 0.000057
2758.000000 0.000030 0.000057
2759.000000 0.000030 0.000057
2760.000000 0.000033 0.000056
2761.000000 0.000032 0.000056
2762.000000 0.000031 0.000057
2763.000000 0.000032 0.000057
2764.000000 0.000032 0.000057
2765.000000 0.000033 0.000057
2766.000000 0.000033 0.000057
2767.000000 0.000033 0.000057
2768.000000 0.000033 0.000057
2769.000000 0.000035 0.000056
2770.000000 0.000033 0.000057
2771.000000 0.000034 0.000057
2772.000000 0.000034 0.000056
2773.000000 0.000033 0.000056
2774.000000 0.000032 0.000056
2775.000000 0.000032 0.000057
2776.000000 0.000032 0.000057
2777.000000 0.000031 0.000056
2778.000000 0.000030 0.000057
2779.000000 0.000030 0.000057
2780.000000 0.000032 0.000056
2781.000000 0.000033 0.000057
2782.000000 0.000032 0.000056
2783.000000 0.000033 0.000057
2784.000000 0.000033 0.000057
2785.000000 0.000033 0.000057
2786.000000 0.000034 0.000056
2787.000000 0.000034 0.000056
2788.000000 0.000035 0.000056
2789.000000 0.000036 0.000057
2790.000000 0.000038 0.000057
2791.000000 0.000037 0.000056
2792.000000 0.000037 0.000056
2793.000000 0.000034 0.000056
2794.000000 0.000033 0.000057
2795.000000 0.000031 0.000057
2796.000000 0.000032 0.000057
2797.000000 0.000032 0.000056
2798.000000 0.000031 0.000057
2799.000000 0.000032 0.000057
2800.000000 0.000034 0.000056
2801.000000 0.000035 0.000056
2802.000000 0.000035 0.000056
2803.000000 0.000033 0.000056
2804.000000 0.000031 0.000057
2805.000000 0.000030 0.000056
2806.000000 0.000031 0.000057
2807.000000 0.000030 0.000056
2808.000000 0.000032 0.000056
2809.000000 0.000033 0.000057
2810.000000 0.000032 0.000057
2811.000000 0.000034 0.000056
2812.000000 0.000034 0.000056
2813.000000 0.000035 0.000056
2814.000000 0.000033 0.000057
2815.000000 0.000033 0.000056
2816.000000 0.000032 0.000056
2817.000000 0.000031 0.000056
2818.000000 0.000031 0.000057
2819.000000 0.000032 0.000057
2820.000000 0.000032 0.000056
2821.000000 0.000032 0.000056
2822.000000 0.000032 0.000057
2823.000000 0.000032 0.000056
2824.000000 0.000032 0.000056
2825.000000 0.000031 0.000056
2826.000000 0.000030 0.000057
2827.000000 0.000031 0.000056
2828.000000 0.000031 0.000056
2829.000000 0.000032 0.000056
2830.000000 0.000034 0.000056
2831.000000 0.000035 0.000056
2832.000000 0.000036 0.000056
2833.000000 0.000041 0.000056
2834.000000 0.000043 0.000056
2835.000000 0.000045 0.000056
2836.000000 0.000047 0.000056
2837.000000 0.000046 0.000056
2838.000000 0.000042 0.000056
2839.000000 0.000038 0.000056
2840.000000 0.000035 0.000056
2841.000000 0.000033 0.000056
2842.000000 0.000030 0.000056
2843.000000 0.000031 0.000056
2844.000000 0.000031 0.000056
2845.000000 0.000033 0.000056
2846.000000 0.000033 0.000056
2847.000000 0.000031 0.000056
2848.000000 0.000031 0.000056
2849.000000 0.000029 0.000056
2850.000000 0.000031 0.000056
2851.000000 0.000034 0.000056
2852.000000 0.000032 0.000056
2853.000000 0.000033 0.000056
2854.000000 0.000034 0.000056
2855.000000 0.000032 0.000056
2856.000000 0.000032 0.000056
2857.000000 0.000030 0.000056
2858.000000 0.000030 0.000056
2859.000000 0.000029 0.000056
2860.000000 0.000030 0.000056
2861.000000 0.000031 0.000057
2862.000000 0.000030 0.000056
2863.000000 0.000032 0.000055
2864.000000 0.000033 0.000056
2865.000000 0.000032 0.000056
2866.000000 0.000030 0.000056
2867.000000 0.000031 0.000056
2868.000000 0.000029 0.000056
2869.000000 0.000029 0.000056
2870.000000 0.000029 0.000056
2871.000000 0.000030 0.000056
2872.000000 0.000029 0.000056
2873.000000 0.000030 0.000056
2874.000000 0.000029 0.000056
2875.000000 0.000029 0.000056
2876.000000 0.000031 0.000056
2877.000000 0.000032 0.000056
2878.000000 0.000033 0.000056
2879.000000 0.000034 0.000056
2880.000000 0.000032 0.000056
2881.000000 0.000030 0.000056
2882.000000 0.000029 0.000056
2883.000000 0.000029 0.000056
2884.000000 0.000030 0.000056
2885.000000 0.000031 0.000056
2886.000000 0.000031 0.000056
2887.000000 0.000031 0.000056
2888.000000 0.000030 0.000056
2889.000000 0.000029 0.000056
2890.000000 0.000029 0.000056
2891.000000 0.000029 0.000056
2892.000000 0.000029 0.000056
2893.000000 0.000029 0.000056
2894.000000 0.000030 0.000056
2895.000000 0.000031 0.000056
2896.000000 0.000031 0.000055
2897.000000 0.000032 0.000056
2898.000000 0.000031 0.000056
2899.000000 0.000032 0.000056
2900.000000 0.000032 0.000056
2901.000000 0.000031 0.000056
2902.000000 0.000029 0.000056
2903.000000 0.000031 0.000056
2904.000000 0.000030 0.000056
2905.000000 0.000029 0.000056
2906.000000 0.000030 0.000056
2907.000000 0.000033 0.000056
2908.000000 0.000035 0.000055
2909.000000 0.000037 0.000056
2910.000000 0.000040 0.000056
2911.000000 0.000043 0.000056
2912.000000 0.000046 0.000056
2913.000000 0.000048 0.000056
2914.000000 0.000050 0.000056
2915.000000 0.000047 0.000056
2916.000000 0.000043 0.000056
2917.000000 0.000039 0.000056
2918.000000 0.000034 0.000055
2919.000000 0.000031 0.000056
2920.000000 0.000029 0.000056
2921.000000 0.000033 0.000056
2922.000000 0.000036 0.000055
2923.000000 0.000037 0.000056
2924.000000 0.000036 0.000056
2925.000000 0.000035 0.000056
2926.000000 0.000032 0.000055
2927.000000 0.000030 0.000056
2928.000000 0.000030 0.000056
2929.000000 0.000030 0.000056
2930.000000 0.000030 0.000056
2931.000000 0.000032 0.000056
2932.000000 0.000031 0.000056
2933.000000 0.000030 0.000056
2934.000000 0.000030 0.000056
2935.000000 0.000030 0.000056
2936.000000 0.000029 0.000056
2937.000000 0.000029 0.000055
2938.000000 0.000030 0.000055
2939.000000 0.000031 0.000055
2940.000000 0.000030 0.000056
2941.000000 0.000029 0.000056
2942.000000 0.000030 0.000056
2943.000000 0.000029 0.000056
2944.000000 0.000030 0.000055
2945.000000 0.000029 0.000055
2946.000000 0.000028 0.000056
2947.000000 0.000029 0.000056
2948.000000 0.000030 0.000056
2949.000000 0.000030 0.000055
2950.000000 0.000028 0.000056
2951.000000 0.000029 0.000056
2952.000000 0.000028 0.000056
2953.000000 0.000029 0.000055
2954.000000 0.000030 0.000055
2955.000000 0.000029 0.000056
2956.000000 0.000030 0.000056
2957.000000 0.000032 0.000056
2958.000000 0.000033 0.000055
2959.000000 0.000034 0.000056
2960.000000 0.000033 0.000056
2961.000000 0.000032 0.000056
2962.000000 0.000031 0.000055
2963.000000 0.000031 0.000055
2964.000000 0.000034 0.000055
2965.000000 0.000034 0.000056
2966.000000 0.000032 0.000056
2967.000000 0.000032 0.000056
2968.000000 0.000030 0.000055
2969.000000 0.000029 0.000055
2970.000000 0.000029 0.000056
2971.000000 0.000032 0.000056
2972.000000 0.000033 0.000055
2973.000000 0.000031 0.000056
2974.000000 0.000030 0.000056
2975.000000 0.000030 0.000056
2976.000000 0.000030 0.000055
2977.000000 0.000030 0.000055
2978.000000 0.000030 0.000055
2979.000000 0.000030 0.000055
2980.000000 0.000030 0.000055
2981.000000 0.000028 0.000056
2982.000000 0.000028 0.000056
2983.000000 0.000028 0.000055
2984.000000 0.000028 0.000055
2985.000000 0.000030 0.000055
2986.000000 0.000028 0.000055
2987.000000 0.000028 0.000055
2988.000000 0.000028 0.000055
2989.000000 0.000029 0.000055
2990.000000 0.000029 0.000056
2991.000000 0.000028 0.000056
2992.000000 0.000028 0.000055
2993.000000 0.000029 0.000056
2994.000000 0.000029 0.000056
2995.000000 0.000028 0.000056
2996.000000 0.000028 0.000055
2997.000000 0.000028 0.000055
2998.000000 0.000027 0.000055
2999.000000 0.000028 0.000056
3000.000000 0.000029 0.000064
3001.000000 0.000030 0.000063
3002.000000 0.000032 0.000063
3003.000000 0.000034 0.000064
3004.000000 0.000036 0.000064
3005.000000 0.000038 0.000063
3006.000000 0.000037 0.000064
3007.000000 0.000034 0.000063
3008.000000 0.000032 0.000063
3009.000000 0.000033 0.000063
3010.000000 0.000033 0.000063
3011.000000 0.000033 0.000064
3012.000000 0.000032 0.000063
3013.000000 0.000032 0.000063
3014.000000 0.000029 0.000063
3015.000000 0.000028 0.000063
3016.000000 0.000028 0.000063
3017.000000 0.000029 0.000063
3018.000000 0.000031 0.000063
3019.000000 0.000031 0.000063
3020.000000 0.000033 0.000063
3021.000000 0.000036 0.000063
3022.000000 0.000039 0.000063
3023.000000 0.000041 0.000062
3024.000000 0.000043 0.000062
3025.000000 0.000044 0.000063
3026.000000 0.000043 0.000063
3027.000000 0.000044 0.000063
3028.000000 0.000041 0.000063
3029.000000 0.000037 0.000064
3030.000000 0.000032 0.000063
3031.000000 0.000031 0.000062
3032.000000 0.000029 0.000062
3033.000000 0.000028 0.000063
3034.000000 0.000030 0.000062
3035.000000 0.000030 0.000062
3036.000000 0.000031 0.000062
3037.000000 0.000031 0.000062
3038.000000 0.000029 0.000063
3039.000000 0.000027 0.000063
3040.000000 0.000027 0.000063
3041.000000 0.000028 0.000062
3042.000000 0.000028 0.000062
3043.000000 0.000029 0.000062
3044.000000 0.000031 0.000062
3045.000000 0.000032 0.000062
3046.000000 0.000034 0.000063
3047.000000 0.000038 0.000062
3048.000000 0.000038 0.000063
3049.000000 0.000037 0.000062
3050.000000 0.000035 0.000062
3051.000000 0.000033 0.000062
3052.000000 0.000031 0.000062
3053.000000 0.000032 0.000062
3054.000000 0.000031 0.000062
3055.000000 0.000030 0.000063
3056.000000 0.000030 0.000062
3057.000000 0.000031 0.000062
3058.000000 0.000031 0.000062
3059.000000 0.000030 0.000062
3060.000000 0.000029 0.000063
3061.000000 0.000030 0.000062
3062.000000 0.000028 0.000062
3063.000000 0.000028 0.000062
3064.000000 0.000028 0.000062
3065.000000 0.000029 0.000062
3066.000000 0.000029 0.000062
3067.000000 0.000030 0.000062
3068.000000 0.000030 0.000062
3069.000000 0.000032 0.000062
3070.000000 0.000031 0.000062
3071.000000 0.000034 0.000062
3072.000000 0.000033 0.000062
3073.000000 0.000034 0.000062
3074.000000 0.000033 0.000063
3075.000000 0.000034 0.000062
3076.000000 0.000034 0.000061
3077.000000 0.000031 0.000062
3078.000000 0.000029 0.000062
3079.000000 0.000029 0.000062
3080.000000 0.000028 0.000061
3081.000000 0.000029 0.000062
3082.000000 0.000028 0.000062
3083.000000 0.000029 0.000062
3084.000000 0.000029 0.000062
3085.000000 0.000028 0.000062
3086.000000 0.000027 0.000062
3087.000000 0.000028 0.000062
3088.000000 0.000028 0.000062
3089.000000 0.000029 0.000062
3090.000000 0.000030 0.000062
3091.000000 0.000032 0.000062
3092.000000 0.000033 0.000062
3093.000000 0.000032 0.000062
3094.000000 0.000032 0.000062
3095.000000 0.000029 0.000062
3096.000000 0.000029 0.000062
3097.000000 0.000029 0.000062
3098.000000 0.000029 0.000062
3099.000000 0.000029 0.000062
3100.000000 0.000030 0.000062
3101.000000 0.000029 0.000061
3102.000000 0.000029 0.000062
3103.000000 0.000029 0.000062
3104.000000 0.000029 0.000061
3105.000000 0.000029 0.000061
3106.000000 0.000030 0.000061
3107.000000 0.000029 0.000062
3108.000000 0.000029 0.000062
3109.000000 0.000029 0.000061
3110.000000 0.000029 0.000061
3111.000000 0.000030 0.000062
3112.000000 0.000028 0.000062
3113.000000 0.000027 0.000062
3114.000000 0.000028 0.000062
3115.000000 0.000029 0.000062
3116.000000 0.000029 0.000062
3117.000000 0.000029 0.000061
3118.000000 0.000030 0.000061
3119.000000 0.000027 0.000062
3120.000000 0.000027 0.000062
3121.000000 0.000029 0.000061
3122.000000 0.000028 0.000061
3123.000000 0.000027 0.000062
3124.000000 0.000029 0.000062
3125.000000 0.000029 0.000061
3126.000000 0.000031 0.000061
3127.000000 0.000030 0.000061
3128.000000 0.000029 0.000062
3129.000000 0.000030 0.000062
3130.000000 0.000031 0.000061
3131.000000 0.000032 0.000061
3132.000000 0.000034 0.000062
3133.000000 0.000037 0.000061
3134.000000 0.000041 0.000061
3135.000000 0.000045 0.000061
3136.000000 0.000050 0.000062
3137.000000 0.000052 0.000061
3138.000000 0.000053 0.000061
3139.000000 0.000050 0.000061
3140.000000 0.000047 0.000061
3141.000000 0.000043 0.000061
3142.000000 0.000035 0.000061
3143.000000 0.000030 0.000061
3144.000000 0.000028 0.000061
3145.000000 0.000028 0.000061
3146.000000 0.000030 0.000061
3147.000000 0.000034 0.000061
3148.000000 0.000033 0.000062
3149.000000 0.000034 0.000061
3150.000000 0.000030 0.000061
3151.000000 0.000027 0.000061
3152.000000 0.000028 0.000061
3153.000000 0.000028 0.000061
3154.000000 0.000028 0.000061
3155.000000 0.000028 0.000061
3156.000000 0.000028 0.000061
3157.000000 0.000030 0.000061
3158.000000 0.000031 0.000061
3159.000000 0.000033 0.000061
3160.000000 0.000034 0.000061
3161.000000 0.000035 0.000062
3162.000000 0.000035 0.000061
3163.000000 0.000034 0.000061
3164.000000 0.000033 0.000061
3165.000000 0.000033 0.000061
3166.000000 0.000030 0.000061
3167.000000 0.000028 0.000061
3168.000000 0.000027 0.000061
3169.000000 0.000027 0.000061
3170.000000 0.000027 0.000061
3171.000000 0.000029 0.000061
3172.000000 0.000029 0.000061
3173.000000 0.000032 0.000061
3174.000000 0.000035 0.000061
3175.000000 0.000037 0.000061
3176.000000 0.000036 0.000061
3177.000000 0.000033 0.000061
3178.000000 0.000033 0.000061
3179.000000 0.000031 0.000061
3180.000000 0.000028 0.000061
3181.000000 0.000028 0.000061
3182.000000 0.000027 0.000061
3183.000000 0.000029 0.000061
3184.000000 0.000030 0.000061
3185.000000 0.000033 0.000061
3186.000000 0.000035 0.000060
3187.000000 0.000038 0.000062
3188.000000 0.000042 0.000061
3189.000000 0.000045 0.000061
3190.000000 0.000048 0.000061
3191.000000 0.000044 0.000062
3192.000000 0.000040 0.000060
3193.000000 0.000032 0.000061
3194.000000 0.000028 0.000061
3195.000000 0.000028 0.000061
3196.000000 0.000031 0.000061
3197.000000 0.000033 0.000061
3198.000000 0.000035 0.000061
3199.000000 0.000035 0.000060
3200.000000 0.000030 0.000061
3201.000000 0.000028 0.000061
3202.000000 0.000028 0.000060
3203.000000 0.000028 0.000060
3204.000000 0.000029 0.000061
3205.000000 0.000030 0.000061
3206.000000 0.000033 0.000060
3207.000000 0.000031 0.000061
3208.000000 0.000029 0.000061
3209.000000 0.000028 0.000061
3210.000000 0.000027 0.000061
3211.000000 0.000028 0.000060
3212.000000 0.000029 0.000061
3213.000000 0.000031 0.000060
3214.000000 0.000029 0.000061
3215.000000 0.000028 0.000061
3216.000000 0.000026 0.000061
3217.000000 0.000027 0.000060
3218.000000 0.000027 0.000061
3219.000000 0.000028 0.000061
3220.000000 0.000027 0.000061
3221.000000 0.000027 0.000061
3222.000000 0.000028 0.000061
3223.000000 0.000028 0.000061
3224.000000 0.000026 0.000060
3225.000000 0.000027 0.000061
3226.000000 0.000027 0.000061
3227.000000 0.000027 0.000061
3228.000000 0.000030 0.000060
3229.000000 0.000030 0.000060
3230.000000 0.000028 0.000061
3231.000000 0.000029 0.000060
3232.000000 0.000030 0.000061
3233.000000 0.000032 0.000061
3234.000000 0.000032 0.000061
3235.000000 0.000034 0.000060
3236.000000 0.000034 0.000060
3237.000000 0.000032 0.000061
3238.000000 0.000034 0.000061
3239.000000 0.000032 0.000061
3240.000000 0.000032 0.000060
3241.000000 0.000031 0.000060
3242.000000 0.000029 0.000061
3243.000000 0.000028 0.000061
3244.000000 0.000028 0.000061
3245.000000 0.000030 0.000060
3246.000000 0.000031 0.000061
3247.000000 0.000031 0.000061
3248.000000 0.000033 0.000060
3249.000000 0.000033 0.000060
3250.000000 0.000034 0.000061
3251.000000 0.000035 0.000061
3252.000000 0.000037 0.000060
3253.000000 0.000038 0.000060
3254.000000 0.000038 0.000061
3255.000000 0.000036 0.000061
3256.000000 0.000035 0.000060
3257.000000 0.000031 0.000060
3258.000000 0.000028 0.000060
3259.000000 0.000027 0.000061
3260.000000 0.000028 0.000060
3261.000000 0.000031 0.000060
3262.000000 0.000034 0.000061
3263.000000 0.000038 0.000060
3264.000000 0.000041 0.000060
3265.000000 0.000039 0.000061
3266.000000 0.000036 0.000060
3267.000000 0.000032 0.000060
3268.000000 0.000028 0.000060
3269.000000 0.000027 0.000061
3270.000000 0.000029 0.000060
3271.000000 0.000031 0.000060
3272.000000 0.000031 0.000061
3273.000000 0.000030 0.000061
3274.000000 0.000031 0.000060
3275.000000 0.000029 0.000061
3276.000000 0.000026 0.000061
3277.000000 0.000026 0.000060
3278.000000 0.000027 0.000060
3279.000000 0.000028 0.000060
3280.000000 0.000029 0.000060
3281.000000 0.000027 0.000060
3282.000000 0.000028 0.000060
3283.000000 0.000028 0.000060
3284.000000 0.000026 0.000060
3285.000000 0.000027 0.000060
3286.000000 0.000027 0.000060
3287.000000 0.000028 0.000060
3288.000000 0.000027 0.000060
3289.000000 0.000025 0.000060
3290.000000 0.000026 0.000060
3291.000000 0.000026 0.000060
3292.000000 0.000027 0.000060
3293.000000 0.000026 0.000061
3294.000000 0.000026 0.000060
3295.000000 0.000026 0.000060
3296.000000 0.000027 0.000060
3297.000000 0.000027 0.000060
3298.000000 0.000028 0.000060
3299.000000 0.000027 0.000060
3300.000000 0.000029 0.000060
3301.000000 0.000030 0.000061
3302.000000 0.000032 0.000060
3303.000000 0.000033 0.000060
3304.000000 0.000034 0.000060
3305.000000 0.000032 0.000060
3306.000000 0.000030 0.000060
3307.000000 0.000028 0.000060
3308.000000 0.000028 0.000060
3309.000000 0.000027 0.000059
3310.000000 0.000026 0.000060
3311.000000 0.000027 0.000060
3312.000000 0.000026 0.000060
3313.000000 0.000025 0.000060
3314.000000 0.000024 0.000061
3315.000000 0.000024 0.000060
3316.000000 0.000026 0.000059
3317.000000 0.000025 0.000060
3318.000000 0.000025 0.000060
3319.000000 0.000027 0.000059
3320.000000 0.000025 0.000060
3321.000000 0.000027 0.000060
3322.000000 0.000028 0.000060
3323.000000 0.000028 0.000060
3324.000000 0.000027 0.000060
3325.000000 0.000027 0.000060
3326.000000 0.000025 0.000060
3327.000000 0.000024 0.000061
3328.000000 0.000025 0.000060
3329.000000 0.000027 0.000060
3330.000000 0.000026 0.000060
3331.000000 0.000028 0.000060
3332.000000 0.000029 0.000060
3333.000000 0.000029 0.000059
3334.000000 0.000026 0.000060
3335.000000 0.000024 0.000060
3336.000000 0.000024 0.000060
3337.000000 0.000027 0.000059
3338.000000 0.000027 0.000060
3339.000000 0.000030 0.000060
3340.000000 0.000032 0.000060
3341.000000 0.000037 0.000060
3342.000000 0.000044 0.000060
3343.000000 0.000050 0.000060
3344.000000 0.000055 0.000060
3345.000000 0.000057 0.000060
3346.000000 0.000056 0.000059
3347.000000 0.000052 0.000060
3348.000000 0.000046 0.000060
3349.000000 0.000043 0.000060
3350.000000 0.000045 0.000059
3351.000000 0.000048 0.000060
3352.000000 0.000051 0.000060
3353.000000 0.000050 0.000060
3354.000000 0.000045 0.000059
3355.000000 0.000036 0.000060
3356.000000 0.000028 0.000060
3357.000000 0.000026 0.000060
3358.000000 0.000028 0.000060
3359.000000 0.000033 0.000060
3360.000000 0.000037 0.000060
3361.000000 0.000038 0.000059
3362.000000 0.000033 0.000060
3363.000000 0.000027 0.000060
3364.000000 0.000025 0.000060
3365.000000 0.000025 0.000059
3366.000000 0.000027 0.000059
3367.000000 0.000029 0.000060
3368.000000 0.000029 0.000060
3369.000000 0.000028 0.000060
3370.000000 0.000028 0.000059
3371.000000 0.000027 0.000060
3372.000000 0.000027 0.000059
3373.000000 0.000026 0.000060
3374.000000 0.000026 0.000060
3375.000000 0.000026 0.000060
3376.000000 0.000025 0.000060
3377.000000 0.000025 0.000060
3378.000000 0.000026 0.000060
3379.000000 0.000023 0.000060
3380.000000 0.000024 0.000059
3381.000000 0.000025 0.000060
3382.000000 0.000025 0.000060
3383.000000 0.000025 0.000060
3384.000000 0.000026 0.000059
3385.000000 0.000025 0.000060
3386.000000 0.000025 0.000059
3387.000000 0.000024 0.000060
3388.000000 0.000024 0.000060
3389.000000 0.000025 0.000059
3390.000000 0.000025 0.000059
3391.000000 0.000026 0.000060
3392.000000 0.000027 0.000060
3393.000000 0.000026 0.000060
3394.000000 0.000026 0.000060
3395.000000 0.000027 0.000059
3396.000000 0.000028 0.000059
3397.000000 0.000026 0.000060
3398.000000 0.000025 0.000060
3399.000000 0.000026 0.000059
3400.000000 0.000025 0.000060
3401.000000 0.000025 0.000060
3402.000000 0.000025 0.000059
3403.000000 0.000025 0.000059
3404.000000 0.000024 0.000060
3405.000000 0.000025 0.000060
3406.000000 0.000027 0.000059
3407.000000 0.000027 0.000059
3408.000000 0.000025 0.000060
3409.000000 0.000025 0.000060
3410.000000 0.000027 0.000059
3411.000000 0.000023 0.000060
3412.000000 0.000026 0.000060
3413.000000 0.000026 0.000059
3414.000000 0.000024 0.000059
3415.000000 0.000026 0.000060
3416.000000 0.000025 0.000059
3417.000000 0.000026 0.000059
3418.000000 0.000025 0.000060
3419.000000 0.000028 0.000060
3420.000000 0.000028 0.000059
3421.000000 0.000027 0.000059
3422.000000 0.000027 0.000060
3423.000000 0.000025 0.000059
3424.000000 0.000027 0.000058
3425.000000 0.000025 0.000060
3426.000000 0.000025 0.000060
3427.000000 0.000027 0.000058
3428.000000 0.000025 0.000059
3429.000000 0.000026 0.000060
3430.000000 0.000025 0.000059
3431.000000 0.000026 0.000059
3432.000000 0.000024 0.000060
3433.000000 0.000025 0.000060
3434.000000 0.000026 0.000059
3435.000000 0.000025 0.000059
3436.000000 0.000025 0.000060
3437.000000 0.000026 0.000059
3438.000000 0.000029 0.000059
3439.000000 0.000029 0.000060
3440.000000 0.000033 0.000060
3441.000000 0.000036 0.000059
3442.000000 0.000038 0.000059
3443.000000 0.000042 0.000060
3444.000000 0.000042 0.000060
3445.000000 0.000043 0.000059
3446.000000 0.000044 0.000059
3447.000000 0.000042 0.000060
3448.000000 0.000038 0.000059
3449.000000 0.000035 0.000059
3450.000000 0.000031 0.000059
3451.000000 0.000026 0.000060
3452.000000 0.000025 0.000059
3453.000000 0.000026 0.000059
3454.000000 0.000025 0.000060
3455.000000 0.000028 0.000059
3456.000000 0.000029 0.000060
3457.000000 0.000030 0.000059
3458.000000 0.000029 0.000059
3459.000000 0.000028 0.000059
3460.000000 0.000027 0.000060
3461.000000 0.000026 0.000060
3462.000000 0.000024 0.000059
3463.000000 0.000024 0.000059
3464.000000 0.000025 0.000059
3465.000000 0.000025 0.000059
3466.000000 0.000024 0.000059
3467.000000 0.000025 0.000059
3468.000000 0.000025 0.000060
3469.000000 0.000025 0.000059
3470.000000 0.000027 0.000059
3471.000000 0.000025 0.000060
3472.000000 0.000026 0.000060
3473.000000 0.000026 0.000059
3474.000000 0.000027 0.000059
3475.000000 0.000024 0.000060
3476.000000 0.000025 0.000059
3477.000000 0.000028 0.000059
3478.000000 0.000026 0.000059
3479.000000 0.000025 0.000060
3480.000000 0.000025 0.000059
3481.000000 0.000026 0.000058
3482.000000 0.000024 0.000059
3483.000000 0.000024 0.000060
3484.000000 0.000025 0.000059
3485.000000 0.000024 0.000059
3486.000000 0.000025 0.000059
3487.000000 0.000026 0.000059
3488.000000 0.000027 0.000058
3489.000000 0.000028 0.000059
3490.000000 0.000029 0.000060
3491.000000 0.000029 0.000059
3492.000000 0.000031 0.000059
3493.000000 0.000031 0.000059
3494.000000 0.000031 0.000060
3495.000000 0.000032 0.000059
3496.000000 0.000032 0.000059
3497.000000 0.000032 0.000059
3498.000000 0.000031 0.000059
3499.000000 0.000030 0.000059
3500.000000 0.000028 0.000059
3501.000000 0.000026 0.000059
3502.000000 0.000026 0.000059
3503.000000 0.000025 0.000059
3504.000000 0.000025 0.000059
3505.000000 0.000026 0.000059
3506.000000 0.000026 0.000059
3507.000000 0.000026 0.000059
3508.000000 0.000026 0.000059
3509.000000 0.000028 0.000058
3510.000000 0.000027 0.000059
3511.000000 0.000028 0.000059
3512.000000 0.000026 0.000059
3513.000000 0.000027 0.000059
3514.000000 0.000025 0.000059
3515.000000 0.000024 0.000059
3516.000000 0.000024 0.000059
3517.000000 0.000023 0.000059
3518.000000 0.000024 0.000059
3519.000000 0.000023 0.000059
3520.000000 0.000024 0.000059
3521.000000 0.000024 0.000059
3522.000000 0.000025 0.000059
3523.000000 0.000025 0.000059
3524.000000 0.000025 0.000059
3525.000000 0.000026 0.000059
3526.000000 0.000027 0.000059
3527.000000 0.000028 0.000059
3528.000000 0.000029 0.000059
3529.000000 0.000031 0.000058
3530.000000 0.000033 0.000059
3531.000000 0.000033 0.000059
3532.000000 0.000034 0.000059
3533.000000 0.000036 0.000059
3534.000000 0.000038 0.000059
3535.000000 0.000040 0.000059
3536.000000 0.000041 0.000059
3537.000000 0.000041 0.000059
3538.000000 0.000039 0.000059
3539.000000 0.000036 0.000059
3540.000000 0.000035 0.000059
3541.000000 0.000036 0.000059
3542.000000 0.000037 0.000059
3543.000000 0.000039 0.000059
3544.000000 0.000038 0.000059
3545.000000 0.000034 0.000059
3546.000000 0.000032 0.000059
3547.000000 0.000028 0.000059
3548.000000 0.000027 0.000058
3549.000000 0.000026 0.000059
3550.000000 0.000026 0.000059
3551.000000 0.000026 0.000059
3552.000000 0.000026 0.000059
3553.000000 0.000026 0.000059
3554.000000 0.000025 0.000059
3555.000000 0.000025 0.000059
3556.000000 0.000023 0.000059
3557.000000 0.000023 0.000059
3558.000000 0.000023 0.000059
3559.000000 0.000025 0.000059
3560.000000 0.000027 0.000059
3561.000000 0.000029 0.000059
3562.000000 0.000028 0.000059
3563.000000 0.000027 0.000060
3564.000000 0.000026 0.000058
3565.000000 0.000024 0.000059
3566.000000 0.000024 0.000059
3567.000000 0.000027 0.000059
3568.000000 0.000027 0.000059
3569.000000 0.000030 0.000059
3570.000000 0.000030 0.000059
3571.000000 0.000030 0.000059
3572.000000 0.000027 0.000059
3573.000000 0.000026 0.000058
3574.000000 0.000024 0.000059
3575.000000 0.000025 0.000059
3576.000000 0.000025 0.000059
3577.000000 0.000027 0.000059
3578.000000 0.000028 0.000059
3579.000000 0.000029 0.000059
3580.000000 0.000031 0.000058
3581.000000 0.000028 0.000059
3582.000000 0.000028 0.000059
3583.000000 0.000027 0.000059
3584.000000 0.000026 0.000058
3585.000000 0.000026 0.000059
3586.000000 0.000027 0.000058
3587.000000 0.000029 0.000059
3588.000000 0.000028 0.000059
3589.000000 0.000030 0.000059
3590.000000 0.000029 0.000059
3591.000000 0.000028 0.000059
3592.000000 0.000027 0.000059
3593.000000 0.000026 0.000058
3594.000000 0.000024 0.000059
3595.000000 0.000024 0.000059
3596.000000 0.000024 0.000059
3597.000000 0.000024 0.000058
3598.000000 0.000024 0.000059
3599.000000 0.000023 0.000059
3600.000000 0.000023 0.000059
3601.000000 0.000023 0.000059
3602.000000 0.000023 0.000059
3603.000000 0.000023 0.000059
3604.000000 0.000024 0.000058
3605.000000 0.000024 0.000058
3606.000000 0.000025 0.000059
3607.000000 0.000026 0.000059
3608.000000 0.000026 0.000058
3609.000000 0.000027 0.000059
3610.000000 0.000026 0.000059
3611.000000 0.000027 0.000059
3612.000000 0.000026 0.000059
3613.000000 0.000024 0.000058
3614.000000 0.000023 0.000059
3615.000000 0.000023 0.000059
3616.000000 0.000024 0.000058
3617.000000 0.000023 0.000059
3618.000000 0.000023 0.000059
3619.000000 0.000024 0.000058
3620.000000 0.000024 0.000058
3621.000000 0.000023 0.000058
3622.000000 0.000023 0.000059
3623.000000 0.000024 0.000059
3624.000000 0.000022 0.000058
3625.000000 0.000023 0.000059
3626.000000 0.000024 0.000059
3627.000000 0.000024 0.000058
3628.000000 0.000025 0.000058
3629.000000 0.000026 0.000059
3630.000000 0.000025 0.000059
3631.000000 0.000024 0.000058
3632.000000 0.000024 0.000058
3633.000000 0.000025 0.000059
3634.000000 0.000025 0.000059
3635.000000 0.000026 0.000058
3636.000000 0.000027 0.000058
3637.000000 0.000028 0.000058
3638.000000 0.000031 0.000058
3639.000000 0.000034 0.000058
3640.000000 0.000038 0.000058
3641.000000 0.000043 0.000059
3642.000000 0.000047 0.000059
3643.000000 0.000050 0.000059
3644.000000 0.000051 0.000058
3645.000000 0.000050 0.000059
3646.000000 0.000047 0.000059
3647.000000 0.000042 0.000059
3648.000000 0.000039 0.000058
3649.000000 0.000039 0.000059
3650.000000 0.000042 0.000058
3651.000000 0.000047 0.000059
3652.000000 0.000048 0.000058
3653.000000 0.000042 0.000059
3654.000000 0.000034 0.000058
3655.000000 0.000026 0.000058
3656.000000 0.000023 0.000058
3657.000000 0.000025 0.000059
3658.000000 0.000029 0.000059
3659.000000 0.000033 0.000058
3660.000000 0.000030 0.000058
3661.000000 0.000027 0.000059
3662.000000 0.000026 0.000059
3663.000000 0.000025 0.000058
3664.000000 0.000023 0.000058
3665.000000 0.000025 0.000059
3666.000000 0.000027 0.000058
3667.000000 0.000027 0.000058
3668.000000 0.000027 0.000058
3669.000000 0.000024 0.000059
3670.000000 0.000023 0.000058
3671.000000 0.000025 0.000058
3672.000000 0.000025 0.000059
3673.000000 0.000027 0.000058
3674.000000 0.000027 0.000058
3675.000000 0.000026 0.000058
3676.000000 0.000024 0.000059
3677.000000 0.000025 0.000058
3678.000000 0.000024 0.000059
3679.000000 0.000026 0.000058
3680.000000 0.000027 0.000058
3681.000000 0.000027 0.000059
3682.000000 0.000027 0.000059
3683.000000 0.000025 0.000058
3684.000000 0.000023 0.000059
3685.000000 0.000023 0.000058
3686.000000 0.000022 0.000058
3687.000000 0.000021 0.000059
3688.000000 0.000023 0.000058
3689.000000 0.000024 0.000058
3690.000000 0.000024 0.000059
3691.000000 0.000023 0.000058
3692.000000 0.000025 0.000058
3693.000000 0.000024 0.000058
3694.000000 0.000023 0.000059
3695.000000 0.000023 0.000058
3696.000000 0.000023 0.000058
3697.000000 0.000022 0.000059
3698.000000 0.000023 0.000058
3699.000000 0.000024 0.000058
3700.000000 0.000023 0.000059
3701.000000 0.000022 0.000058
3702.000000 0.000024 0.000058
3703.000000 0.000022 0.000059
3704.000000 0.000023 0.000059
3705.000000 0.000025 0.000058
3706.000000 0.000023 0.000058
3707.000000 0.000023 0.000059
3708.000000 0.000024 0.000058
3709.000000 0.000025 0.000057
3710.000000 0.000024 0.000059
3711.000000 0.000023 0.000058
3712.000000 0.000023 0.000058
3713.000000 0.000023 0.000058
3714.000000 0.000021 0.000059
3715.000000 0.000021 0.000058
3716.000000 0.000022 0.000058
3717.000000 0.000022 0.000059
3718.000000 0.000022 0.000058
3719.000000 0.000023 0.000058
3720.000000 0.000021 0.000059
3721.000000 0.000022 0.000059
3722.000000 0.000021 0.000058
3723.000000 0.000022 0.000058
3724.000000 0.000022 0.000058
3725.000000 0.000023 0.000059
3726.000000 0.000023 0.000058
3727.000000 0.000024 0.000058
3728.000000 0.000023 0.000058
3729.000000 0.000023 0.000059
3730.000000 0.000024 0.000058
3731.000000 0.000024 0.000058
3732.000000 0.000024 0.000058
3733.000000 0.000024 0.000058
3734.000000 0.000022 0.000058
3735.000000 0.000023 0.000058
3736.000000 0.000024 0.000058
3737.000000 0.000023 0.000058
3738.000000 0.000022 0.000058
3739.000000 0.000022 0.000058
3740.000000 0.000023 0.000058
3741.000000 0.000022 0.000059
3742.000000 0.000022 0.000058
3743.000000 0.000024 0.000058
3744.000000 0.000023 0.000058
3745.000000 0.000022 0.000059
3746.000000 0.000023 0.000058
3747.000000 0.000023 0.000058
3748.000000 0.000024 0.000058
3749.000000 0.000024 0.000058
3750.000000 0.000027 0.000058
3751.000000 0.000027 0.000058
3752.000000 0.000026 0.000058
3753.000000 0.000027 0.000058
3754.000000 0.000027 0.000058
3755.000000 0.000029 0.000059
3756.000000 0.000031 0.000058
3757.000000 0.000032 0.000057
3758.000000 0.000032 0.000059
3759.000000 0.000032 0.000058
3760.000000 0.000033 0.000058
3761.000000 0.000031 0.000059
3762.000000 0.000031 0.000059
3763.000000 0.000031 0.000058
3764.000000 0.000029 0.000057
3765.000000 0.000027 0.000059
3766.000000 0.000025 0.000058
3767.000000 0.000025 0.000058
3768.000000 0.000023 0.000058
3769.000000 0.000023 0.000058
3770.000000 0.000025 0.000058
3771.000000 0.000022 0.000059
3772.000000 0.000023 0.000059
3773.000000 0.000026 0.000058
3774.000000 0.000026 0.000058
3775.000000 0.000024 0.000059
3776.000000 0.000024 0.000058
3777.000000 0.000026 0.000058
3778.000000 0.000025 0.000058
3779.000000 0.000024 0.000058
3780.000000 0.000025 0.000058
3781.000000 0.000025 0.000058
3782.000000 0.000025 0.000058
3783.000000 0.000026 0.000058
3784.000000 0.000026 0.000058
3785.000000 0.000026 0.000058
3786.000000 0.000026 0.000058
3787.000000 0.000026 0.000058
3788.000000 0.000025 0.000058
3789.000000 0.000026 0.000058
3790.000000 0.000027 0.000058
3791.000000 0.000028 0.000058
3792.000000 0.000028 0.000058
3793.000000 0.000029 0.000058
3794.000000 0.000029 0.000058
3795.000000 0.000031 0.000058
3796.000000 0.000032 0.000058
3797.000000 0.000031 0.000058
3798.000000 0.000030 0.000058
3799.000000 0.000028 0.000059
3800.000000 0.000027 0.000058
3801.000000 0.000026 0.000058
3802.000000 0.000027 0.000058
3803.000000 0.000028 0.000058
3804.000000 0.000027 0.000058
3805.000000 0.000026 0.000058
3806.000000 0.000023 0.000058
3807.000000 0.000022 0.000058
3808.000000 0.000023 0.000058
3809.000000 0.000023 0.000058
3810.000000 0.000022 0.000058
3811.000000 0.000022 0.000058
3812.000000 0.000022 0.000058
3813.000000 0.000022 0.000058
3814.000000 0.000021 0.000058
3815.000000 0.000022 0.000058
3816.000000 0.000022 0.000058
3817.000000 0.000022 0.000058
3818.000000 0.000023 0.000058
3819.000000 0.000024 0.000058
3820.000000 0.000025 0.000058
3821.000000 0.000025 0.000058
3822.000000 0.000024 0.000058
3823.000000 0.000025 0.000058
3824.000000 0.000027 0.000058
3825.000000 0.000029 0.000058
3826.000000 0.000031 0.000059
3827.000000 0.000034 0.000058
3828.000000 0.000036 0.000058
3829.000000 0.000037 0.000058
3830.000000 0.000037 0.000059
3831.000000 0.000038 0.000058
3832.000000 0.000036 0.000058
3833.000000 0.000035 0.000058
3834.000000 0.000034 0.000058
3835.000000 0.000031 0.000058
3836.000000 0.000028 0.000058
3837.000000 0.000026 0.000058
3838.000000 0.000025 0.000058
3839.000000 0.000026 0.000058
3840.000000 0.000028 0.000058
3841.000000 0.000029 0.000058
3842.000000 0.000027 0.000058
3843.000000 0.000025 0.000058
3844.000000 0.000025 0.000058
3845.000000 0.000021 0.000058
3846.000000 0.000021 0.000058
3847.000000 0.000025 0.000057
3848.000000 0.000025 0.000058
3849.000000 0.000024 0.000058
3850.000000 0.000025 0.000058
3851.000000 0.000024 0.000058
3852.000000 0.000023 0.000058
3853.000000 0.000022 0.000057
3854.000000 0.000021 0.000058
3855.000000 0.000021 0.000058
3856.000000 0.000021 0.000058
3857.000000 0.000022 0.000058
3858.000000 0.000023 0.000058
3859.000000 0.000024 0.000058
3860.000000 0.000025 0.000058
3861.000000 0.000024 0.000058
3862.000000 0.000024 0.000057
3863.000000 0.000023 0.000058
3864.000000 0.000023 0.000058
3865.000000 0.000022 0.000058
3866.000000 0.000022 0.000058
3867.000000 0.000022 0.000058
3868.000000 0.000023 0.000057
3869.000000 0.000023 0.000058
3870.000000 0.000022 0.000058
3871.000000 0.000023 0.000058
3872.000000 0.000021 0.000058
3873.000000 0.000021 0.000058
3874.000000 0.000022 0.000058
3875.000000 0.000021 0.000058
3876.000000 0.000021 0.000058
3877.000000 0.000021 0.000058
3878.000000 0.000021 0.000058
3879.000000 0.000021 0.000058
3880.000000 0.000021 0.000058
3881.000000 0.000021 0.000058
3882.000000 0.000021 0.000058
3883.000000 0.000022 0.000058
3884.000000 0.000022 0.000058
3885.000000 0.000023 0.000058
3886.000000 0.000024 0.000057
3887.000000 0.000023 0.000058
3888.000000 0.000024 0.000058
3889.000000 0.000025 0.000058
3890.000000 0.000025 0.000057
3891.000000 0.000023 0.000058
3892.000000 0.000023 0.000058
3893.000000 0.000022 0.000058
3894.000000 0.000023 0.000058
3895.000000 0.000023 0.000058
3896.000000 0.000025 0.000057
3897.000000 0.000028 0.000058
3898.000000 0.000030 0.000058
3899.000000 0.000035 0.000057
3900.000000 0.000038 0.000058
3901.000000 0.000044 0.000058
3902.000000 0.000052 0.000057
3903.000000 0.000055 0.000058
3904.000000 0.000057 0.000058
3905.000000 0.000055 0.000058
3906.000000 0.000049 0.000058
3907.000000 0.000041 0.000058
3908.000000 0.000036 0.000057
3909.000000 0.000035 0.000058
3910.000000 0.000039 0.000058
3911.000000 0.000044 0.000058
3912.000000 0.000046 0.000058
3913.000000 0.000042 0.000058
3914.000000 0.000032 0.000058
3915.000000 0.000023 0.000058
3916.000000 0.000021 0.000058
3917.000000 0.000025 0.000058
3918.000000 0.000033 0.000058
3919.000000 0.000035 0.000057
3920.000000 0.000031 0.000058
3921.000000 0.000026 0.000058
3922.000000 0.000021 0.000058
3923.000000 0.000022 0.000057
3924.000000 0.000025 0.000057
3925.000000 0.000026 0.000058
3926.000000 0.000023 0.000058
3927.000000 0.000021 0.000057
3928.000000 0.000021 0.000057
3929.000000 0.000023 0.000058
3930.000000 0.000025 0.000058
3931.000000 0.000024 0.000058
3932.000000 0.000022 0.000058
3933.000000 0.000022 0.000058
3934.000000 0.000023 0.000058
3935.000000 0.000024 0.000058
3936.000000 0.000024 0.000058
3937.000000 0.000024 0.000057
3938.000000 0.000021 0.000058
3939.000000 0.000021 0.000058
3940.000000 0.000024 0.000057
3941.000000 0.000022 0.000058
3942.000000 0.000023 0.000058
3943.000000 0.000023 0.000057
3944.000000 0.000021 0.000058
3945.000000 0.000020 0.000058
3946.000000 0.000022 0.000057
3947.000000 0.000022 0.000058
3948.000000 0.000022 0.000058
3949.000000 0.000022 0.000058
3950.000000 0.000022 0.000057
3951.000000 0.000021 0.000058
3952.000000 0.000022 0.000058
3953.000000 0.000023 0.000057
3954.000000 0.000022 0.000057
3955.000000 0.000021 0.000058
3956.000000 0.000021 0.000057
3957.000000 0.000020 0.000058
3958.000000 0.000020 0.000058
3959.000000 0.000019 0.000058
3960.000000 0.000021 0.000057
3961.000000 0.000020 0.000058
3962.000000 0.000019 0.000058
3963.000000 0.000021 0.000057
3964.000000 0.000021 0.000058
3965.000000 0.000021 0.000058
3966.000000 0.000021 0.000058
3967.000000 0.000022 0.000058
3968.000000 0.000021 0.000058
3969.000000 0.000021 0.000057
3970.000000 0.000020 0.000058
3971.000000 0.000020 0.000057
3972.000000 0.000021 0.000057
3973.000000 0.000021 0.000058
3974.000000 0.000020 0.000058
3975.000000 0.000023 0.000057
3976.000000 0.000025 0.000057
3977.000000 0.000026 0.000057
3978.000000 0.000026 0.000058
3979.000000 0.000026 0.000058
3980.000000 0.000029 0.000057
3981.000000 0.000028 0.000057
3982.000000 0.000027 0.000057
3983.000000 0.000025 0.000058
3984.000000 0.000025 0.000057
3985.000000 0.000024 0.000057
3986.000000 0.000023 0.000057
3987.000000 0.000021 0.000057
3988.000000 0.000021 0.000057
3989.000000 0.000021 0.000057
3990.000000 0.000021 0.000058
3991.000000 0.000021 0.000058
3992.000000 0.000023 0.000058
3993.000000 0.000022 0.000057
3994.000000 0.000022 0.000057
3995.000000 0.000020 0.000057
3996.000000 0.000021 0.000058
3997.000000 0.000020 0.000058
3998.000000 0.000021 0.000057
3999.000000 0.000020 0.000058
4000.000000 0.000022 0.000060
4001.000000 0.000022 0.000060
4002.000000 0.000021 0.000060
4003.000000 0.000020 0.000060
4004.000000 0.000021 0.000060
4005.000000 0.000021 0.000060
4006.000000 0.000021 0.000060
4007.000000 0.000020 0.000060
4008.000000 0.000022 0.000060
4009.000000 0.000022 0.000060
4010.000000 0.000023 0.000059
4011.000000 0.000023 0.000060
4012.000000 0.000024 0.000060
4013.000000 0.000026 0.000059
4014.000000 0.000023 0.000060
4015.000000 0.000023 0.000060
4016.000000 0.000025 0.000059
4017.000000 0.000023 0.000060
4018.000000 0.000024 0.000060
4019.000000 0.000025 0.000059
4020.000000 0.000024 0.000060
4021.000000 0.000025 0.000059
4022.000000 0.000026 0.000059
4023.000000 0.000026 0.000059
4024.000000 0.000029 0.000060
4025.000000 0.000033 0.000059
4026.000000 0.000036 0.000059
4027.000000 0.000038 0.000060
4028.000000 0.000040 0.000059
4029.000000 0.000037 0.000059
4030.000000 0.000033 0.000060
4031.000000 0.000030 0.000060
4032.000000 0.000026 0.000059
4033.000000 0.000023 0.000060
4034.000000 0.000021 0.000059
4035.000000 0.000022 0.000059
4036.000000 0.000022 0.000060
4037.000000 0.000024 0.000059
4038.000000 0.000027 0.000059
4039.000000 0.000027 0.000060
4040.000000 0.000027 0.000060
4041.000000 0.000028 0.000059
4042.000000 0.000027 0.000059
4043.000000 0.000026 0.000060
4044.000000 0.000028 0.000059
4045.000000 0.000029 0.000060
4046.000000 0.000032 0.000059
4047.000000 0.000032 0.000060
4048.000000 0.000031 0.000059
4049.000000 0.000028 0.000060
4050.000000 0.000025 0.000059
4051.000000 0.000023 0.000059
4052.000000 0.000022 0.000059
4053.000000 0.000022 0.000059
4054.000000 0.000024 0.000059
4055.000000 0.000024 0.000059
4056.000000 0.000023 0.000060
4057.000000 0.000023 0.000059
4058.000000 0.000021 0.000060
4059.000000 0.000021 0.000059
4060.000000 0.000021 0.000059
4061.000000 0.000021 0.000059
4062.000000 0.000022 0.000059
4063.000000 0.000023 0.000059
4064.000000 0.000020 0.000060
4065.000000 0.000020 0.000060
4066.000000 0.000020 0.000059
4067.000000 0.000019 0.000059
4068.000000 0.000020 0.000059
4069.000000 0.000021 0.000059
4070.000000 0.000021 0.000059
4071.000000 0.000021 0.000060
4072.000000 0.000020 0.000059
4073.000000 0.000021 0.000059
4074.000000 0.000021 0.000059
4075.000000 0.000022 0.000059
4076.000000 0.000023 0.000059
4077.000000 0.000023 0.000059
4078.000000 0.000022 0.000059
4079.000000 0.000022 0.000059
4080.000000 0.000022 0.000059
4081.000000 0.000022 0.000059
4082.000000 0.000024 0.000058
4083.000000 0.000023 0.000059
4084.000000 0.000024 0.000059
4085.000000 0.000025 0.000059
4086.000000 0.000026 0.000059
4087.000000 0.000024 0.000059
4088.000000 0.000024 0.000059
4089.000000 0.000023 0.000059
4090.000000 0.000022 0.000059
4091.000000 0.000024 0.000059
4092.000000 0.000022 0.000059
4093.000000 0.000021 0.000059
4094.000000 0.000021 0.000059
4095.000000 0.000022 0.000059
4096.000000 0.000022 0.000059
4097.000000 0.000025 0.000058
4098.000000 0.000025 0.000059
4099.000000 0.000027 0.000059
4100.000000 0.000026 0.000059
4101.000000 0.000027 0.000059
4102.000000 0.000026 0.000059
4103.000000 0.000027 0.000059
4104.000000 0.000027 0.000059
4105.000000 0.000028 0.000059
4106.000000 0.000028 0.000059
4107.000000 0.000028 0.000059
4108.000000 0.000028 0.000059
4109.000000 0.000027 0.000059
4110.000000 0.000024 0.000059
4111.000000 0.000022 0.000059
4112.000000 0.000021 0.000059
4113.000000 0.000020 0.000058
4114.000000 0.000020 0.000059
4115.000000 0.000019 0.000059
4116.000000 0.000020 0.000059
4117.000000 0.000021 0.000059
4118.000000 0.000021 0.000060
4119.000000 0.000021 0.000059
4120.000000 0.000020 0.000059
4121.000000 0.000020 0.000059
4122.000000 0.000021 0.000059
4123.000000 0.000022 0.000058
4124.000000 0.000022 0.000059
4125.000000 0.000021 0.000059
4126.000000 0.000022 0.000059
4127.000000 0.000021 0.000059
4128.000000 0.000022 0.000059
4129.000000 0.000022 0.000058
4130.000000 0.000021 0.000059
4131.000000 0.000025 0.000059
4132.000000 0.000028 0.000059
4133.000000 0.000032 0.000059
4134.000000 0.000034 0.000059
4135.000000 0.000037 0.000059
4136.000000 0.000038 0.000059
4137.000000 0.000036 0.000059
4138.000000 0.000032 0.000059
4139.000000 0.000027 0.000059
4140.000000 0.000024 0.000058
4141.000000 0.000021 0.000059
4142.000000 0.000022 0.000059
4143.000000 0.000023 0.000059
4144.000000 0.000024 0.000059
4145.000000 0.000024 0.000059
4146.000000 0.000024 0.000058
4147.000000 0.000024 0.000059
4148.000000 0.000025 0.000059
4149.000000 0.000027 0.000058
4150.000000 0.000029 0.000059
4151.000000 0.000030 0.000059
4152.000000 0.000030 0.000059
4153.000000 0.000033 0.000059
4154.000000 0.000036 0.000059
4155.000000 0.000035 0.000059
4156.000000 0.000034 0.000058
4157.000000 0.000030 0.000059
4158.000000 0.000025 0.000059
4159.000000 0.000021 0.000058
4160.000000 0.000022 0.000059
4161.000000 0.000025 0.000059
4162.000000 0.000030 0.000059
4163.000000 0.000033 0.000058
4164.000000 0.000033 0.000060
4165.000000 0.000031 0.000058
4166.000000 0.000025 0.000059
4167.000000 0.000022 0.000059
4168.000000 0.000021 0.000058
4169.000000 0.000022 0.000059
4170.000000 0.000027 0.000059
4171.000000 0.000029 0.000059
4172.000000 0.000026 0.000059
4173.000000 0.000022 0.000059
4174.000000 0.000020 0.000059
4175.000000 0.000020 0.000059
4176.000000 0.000021 0.000059
4177.000000 0.000023 0.000058
4178.000000 0.000022 0.000058
4179.000000 0.000022 0.000059
4180.000000 0.000021 0.000058
4181.000000 0.000019 0.000059
4182.000000 0.000019 0.000059
4183.000000 0.000020 0.000059
4184.000000 0.000021 0.000058
4185.000000 0.000021 0.000059
4186.000000 0.000021 0.000059
4187.000000 0.000021 0.000059
4188.000000 0.000021 0.000059
4189.000000 0.000021 0.000058
4190.000000 0.000022 0.000059
4191.000000 0.000022 0.000059
4192.000000 0.000022 0.000059
4193.000000 0.000021 0.000059
4194.000000 0.000020 0.000059
4195.000000 0.000019 0.000058
4196.000000 0.000019 0.000058
4197.000000 0.000020 0.000059
4198.000000 0.000019 0.000059
4199.000000 0.000019 0.000058
4200.000000 0.000019 0.000059
4201.000000 0.000019 0.000059
4202.000000 0.000019 0.000058
4203.000000 0.000019 0.000059
4204.000000 0.000019 0.000059
4205.000000 0.000020 0.000059
4206.000000 0.000019 0.000059
4207.000000 0.000020 0.000058
4208.000000 0.000020 0.000058
4209.000000 0.000020 0.000059
4210.000000 0.000020 0.000058
4211.000000 0.000020 0.000059
4212.000000 0.000020 0.000059
4213.000000 0.000020 0.000059
4214.000000 0.000020 0.000059
4215.000000 0.000019 0.000059
4216.000000 0.000019 0.000058
4217.000000 0.000020 0.000058
4218.000000 0.000020 0.000058
4219.000000 0.000021 0.000059
4220.000000 0.000022 0.000058
4221.000000 0.000023 0.000059
4222.000000 0.000024 0.000058
4223.000000 0.000025 0.000058
4224.000000 0.000026 0.000058
4225.000000 0.000026 0.000059
4226.000000 0.000026 0.000058
4227.000000 0.000026 0.000059
4228.000000 0.000027 0.000058
4229.000000 0.000026 0.000059
4230.000000 0.000026 0.000059
4231.000000 0.000026 0.000058
4232.000000 0.000025 0.000058
4233.000000 0.000025 0.000059
4234.000000 0.000024 0.000059
4235.000000 0.000023 0.000058
4236.000000 0.000022 0.000059
4237.000000 0.000023 0.000059
4238.000000 0.000024 0.000058
4239.000000 0.000024 0.000059
4240.000000 0.000025 0.000058
4241.000000 0.000025 0.000059
4242.000000 0.000025 0.000058
4243.000000 0.000024 0.000059
4244.000000 0.000025 0.000058
4245.000000 0.000025 0.000059
4246.000000 0.000026 0.000058
4247.000000 0.000026 0.000059
4248.000000 0.000026 0.000059
4249.000000 0.000025 0.000058
4250.000000 0.000023 0.000058
4251.000000 0.000023 0.000059
4252.000000 0.000023 0.000058
4253.000000 0.000022 0.000058
4254.000000 0.000021 0.000058
4255.000000 0.000023 0.000058
4256.000000 0.000021 0.000059
4257.000000 0.000020 0.000058
4258.000000 0.000021 0.000058
4259.000000 0.000021 0.000059
4260.000000 0.000021 0.000059
4261.000000 0.000022 0.000059
4262.000000 0.000022 0.000059
4263.000000 0.000024 0.000059
4264.000000 0.000024 0.000058
4265.000000 0.000025 0.000059
4266.000000 0.000023 0.000058
4267.000000 0.000022 0.000058
4268.000000 0.000022 0.000058
4269.000000 0.000022 0.000058
4270.000000 0.000020 0.000059
4271.000000 0.000020 0.000058
4272.000000 0.000021 0.000058
4273.000000 0.000019 0.000059
4274.000000 0.000020 0.000058
4275.000000 0.000021 0.000058
4276.000000 0.000021 0.000059
4277.000000 0.000020 0.000059
4278.000000 0.000021 0.000058
4279.000000 0.000020 0.000059
4280.000000 0.000021 0.000058
4281.000000 0.000022 0.000058
4282.000000 0.000020 0.000058
4283.000000 0.000020 0.000059
4284.000000 0.000020 0.000058
4285.000000 0.000019 0.000058
4286.000000 0.000019 0.000059
4287.000000 0.000018 0.000058
4288.000000 0.000019 0.000058
4289.000000 0.000020 0.000059
4290.000000 0.000019 0.000058
4291.000000 0.000020 0.000058
4292.000000 0.000020 0.000059
4293.000000 0.000019 0.000058
4294.000000 0.000021 0.000058
4295.000000 0.000020 0.000058
4296.000000 0.000020 0.000058
4297.000000 0.000020 0.000058
4298.000000 0.000021 0.000059
4299.000000 0.000020 0.000058
4300.000000 0.000020 0.000058
4301.000000 0.000020 0.000059
4302.000000 0.000020 0.000058
4303.000000 0.000021 0.000058
4304.000000 0.000021 0.000058
4305.000000 0.000021 0.000059
4306.000000 0.000022 0.000058
4307.000000 0.000023 0.000058
4308.000000 0.000024 0.000058
4309.000000 0.000024 0.000058
4310.000000 0.000026 0.000058
4311.000000 0.000029 0.000058
4312.000000 0.000030 0.000058
4313.000000 0.000031 0.000058
4314.000000 0.000033 0.000058
4315.000000 0.000033 0.000058
4316.000000 0.000032 0.000058
4317.000000 0.000030 0.000058
4318.000000 0.000026 0.000058
4319.000000 0.000022 0.000059
4320.000000 0.000020 0.000058
4321.000000 0.000019 0.000058
4322.000000 0.000020 0.000059
4323.000000 0.000021 0.000058
4324.000000 0.000023 0.000058
4325.000000 0.000023 0.000058
4326.000000 0.000023 0.000058
4327.000000 0.000022 0.000058
4328.000000 0.000022 0.000058
4329.000000 0.000022 0.000058
4330.000000 0.000024 0.000058
4331.000000 0.000027 0.000058
4332.000000 0.000033 0.000058
4333.000000 0.000041 0.000058
4334.000000 0.000052 0.000058
4335.000000 0.000059 0.000058
4336.000000 0.000065 0.000058
4337.000000 0.000069 0.000058
4338.000000 0.000066 0.000058
4339.000000 0.000060 0.000058
4340.000000 0.000053 0.000058
4341.000000 0.000048 0.000058
4342.000000 0.000044 0.000058
4343.000000 0.000041 0.000059
4344.000000 0.000036 0.000058
4345.000000 0.000029 0.000059
4346.000000 0.000025 0.000059
4347.000000 0.000027 0.000058
4348.000000 0.000030 0.000058
4349.000000 0.000030 0.000058
4350.000000 0.000026 0.000058
4351.000000 0.000023 0.000058
4352.000000 0.000020 0.000058
4353.000000 0.000022 0.000058
4354.000000 0.000025 0.000058
4355.000000 0.000025 0.000058
4356.000000 0.000023 0.000058
4357.000000 0.000019 0.000059
4358.000000 0.000018 0.000058
4359.000000 0.000020 0.000058
4360.000000 0.000020 0.000059
4361.000000 0.000020 0.000058
4362.000000 0.000020 0.000058
4363.000000 0.000018 0.000059
4364.000000 0.000019 0.000058
4365.000000 0.000018 0.000058
4366.000000 0.000019 0.000059
4367.000000 0.000018 0.000058
4368.000000 0.000018 0.000058
4369.000000 0.000018 0.000059
4370.000000 0.000019 0.000057
4371.000000 0.000018 0.000058
4372.000000 0.000018 0.000058
4373.000000 0.000019 0.000057
4374.000000 0.000018 0.000058
4375.000000 0.000018 0.000058
4376.000000 0.000019 0.000058
4377.000000 0.000019 0.000058
4378.000000 0.000018 0.000058
4379.000000 0.000020 0.000058
4380.000000 0.000019 0.000058
4381.000000 0.000020 0.000057
4382.000000 0.000018 0.000058
4383.000000 0.000019 0.000059
4384.000000 0.000020 0.000058
4385.000000 0.000019 0.000058
4386.000000 0.000019 0.000059
4387.000000 0.000020 0.000058
4388.000000 0.000022 0.000058
4389.000000 0.000022 0.000059
4390.000000 0.000022 0.000058
4391.000000 0.000022 0.000058
4392.000000 0.000021 0.000057
4393.000000 0.000019 0.000059
4394.000000 0.000019 0.000058
4395.000000 0.000021 0.000057
4396.000000 0.000021 0.000059
4397.000000 0.000023 0.000058
4398.000000 0.000024 0.000058
4399.000000 0.000022 0.000058
4400.000000 0.000022 0.000058
4401.000000 0.000019 0.000058
4402.000000 0.000019 0.000058
4403.000000 0.000020 0.000058
4404.000000 0.000020 0.000058
4405.000000 0.000021 0.000057
4406.000000 0.000021 0.000058
4407.000000 0.000019 0.000059
4408.000000 0.000019 0.000057
4409.000000 0.000018 0.000058
4410.000000 0.000019 0.000058
4411.000000 0.000020 0.000058
4412.000000 0.000021 0.000058
4413.000000 0.000020 0.000058
4414.000000 0.000021 0.000058
4415.000000 0.000020 0.000058
4416.000000 0.000020 0.000057
4417.000000 0.000018 0.000058
4418.000000 0.000018 0.000058
4419.000000 0.000019 0.000058
4420.000000 0.000018 0.000058
4421.000000 0.000018 0.000059
4422.000000 0.000019 0.000057
4423.000000 0.000018 0.000058
4424.000000 0.000018 0.000058
4425.000000 0.000020 0.000058
4426.000000 0.000021 0.000058
4427.000000 0.000022 0.000058
4428.000000 0.000023 0.000059
4429.000000 0.000024 0.000058
4430.000000 0.000022 0.000058
4431.000000 0.000022 0.000058
4432.000000 0.000020 0.000058
4433.000000 0.000018 0.000058
4434.000000 0.000018 0.000058
4435.000000 0.000019 0.000058
4436.000000 0.000020 0.000057
4437.000000 0.000020 0.000058
4438.000000 0.000020 0.000058
4439.000000 0.000021 0.000057
4440.000000 0.000020 0.000058
4441.000000 0.000020 0.000058
4442.000000 0.000020 0.000058
4443.000000 0.000020 0.000058
4444.000000 0.000020 0.000058
4445.000000 0.000019 0.000058
4446.000000 0.000018 0.000058
4447.000000 0.000018 0.000058
4448.000000 0.000018 0.000058
4449.000000 0.000018 0.000058
4450.000000 0.000020 0.000058
4451.000000 0.000020 0.000058
4452.000000 0.000020 0.000058
4453.000000 0.000019 0.000058
4454.000000 0.000019 0.000058
4455.000000 0.000018 0.000058
4456.000000 0.000018 0.000058
4457.000000 0.000019 0.000057
4458.000000 0.000019 0.000059
4459.000000 0.000019 0.000058
4460.000000 0.000018 0.000058
4461.000000 0.000019 0.000058
4462.000000 0.000018 0.000058
4463.000000 0.000017 0.000058
4464.000000 0.000018 0.000058
4465.000000 0.000021 0.000057
4466.000000 0.000020 0.000058
4467.000000 0.000022 0.000058
4468.000000 0.000024 0.000057
4469.000000 0.000026 0.000058
4470.000000 0.000028 0.000058
4471.000000 0.000031 0.000058
4472.000000 0.000034 0.000058
4473.000000 0.000038 0.000058
4474.000000 0.000041 0.000058
4475.000000 0.000045 0.000057
4476.000000 0.000046 0.000058
4477.000000 0.000045 0.000058
4478.000000 0.000041 0.000058
4479.000000 0.000035 0.000058
4480.000000 0.000030 0.000058
4481.000000 0.000025 0.000057
4482.000000 0.000021 0.000058
4483.000000 0.000022 0.000058
4484.000000 0.000024 0.000058
4485.000000 0.000027 0.000058
4486.000000 0.000029 0.000058
4487.000000 0.000027 0.000058
4488.000000 0.000024 0.000058
4489.000000 0.000021 0.000058
4490.000000 0.000021 0.000058
4491.000000 0.000023 0.000058
4492.000000 0.000024 0.000058
4493.000000 0.000025 0.000057
4494.000000 0.000021 0.000058
4495.000000 0.000020 0.000059
4496.000000 0.000022 0.000057
4497.000000 0.000020 0.000058
4498.000000 0.000018 0.000058
4499.000000 0.000020 0.000057
4500.000000 0.000019 0.000058
4501.000000 0.000019 0.000058
4502.000000 0.000022 0.000057
4503.000000 0.000019 0.000058
4504.000000 0.000018 0.000058
4505.000000 0.000019 0.000058
4506.000000 0.000018 0.000058
4507.000000 0.000019 0.000058
4508.000000 0.000020 0.000058
4509.000000 0.000019 0.000058
4510.000000 0.000019 0.000057
4511.000000 0.000019 0.000057
4512.000000 0.000018 0.000059
4513.000000 0.000018 0.000058
4514.000000 0.000022 0.000057
4515.000000 0.000019 0.000059
4516.000000 0.000021 0.000058
4517.000000 0.000021 0.000058
4518.000000 0.000019 0.000058
4519.000000 0.000020 0.000058
4520.000000 0.000020 0.000058
4521.000000 0.000019 0.000058
4522.000000 0.000019 0.000057
4523.000000 0.000018 0.000058
4524.000000 0.000018 0.000058
4525.000000 0.000020 0.000057
4526.000000 0.000019 0.000058
4527.000000 0.000019 0.000058
4528.000000 0.000020 0.000057
4529.000000 0.000018 0.000058
4530.000000 0.000018 0.000058
4531.000000 0.000020 0.000057
4532.000000 0.000019 0.000058
4533.000000 0.000020 0.000058
4534.000000 0.000021 0.000057
4535.000000 0.000020 0.000058
4536.000000 0.000018 0.000058
4537.000000 0.000019 0.000058
4538.000000 0.000019 0.000058
4539.000000 0.000021 0.000058
4540.000000 0.000021 0.000058
4541.000000 0.000021 0.000058
4542.000000 0.000021 0.000058
4543.000000 0.000021 0.000058
4544.000000 0.000021 0.000057
4545.000000 0.000019 0.000058
4546.000000 0.000020 0.000058
4547.000000 0.000018 0.000058
4548.000000 0.000019 0.000058
4549.000000 0.000018 0.000058
4550.000000 0.000020 0.000058
4551.000000 0.000021 0.000058
4552.000000 0.000023 0.000058
4553.000000 0.000026 0.000058
4554.000000 0.000029 0.000058
4555.000000 0.000031 0.000058
4556.000000 0.000034 0.000058
4557.000000 0.000036 0.000057
4558.000000 0.000033 0.000058
4559.000000 0.000029 0.000057
4560.000000 0.000025 0.000057
4561.000000 0.000020 0.000058
4562.000000 0.000017 0.000058
4563.000000 0.000019 0.000057
4564.000000 0.000020 0.000058
4565.000000 0.000024 0.000058
4566.000000 0.000026 0.000058
4567.000000 0.000025 0.000058
4568.000000 0.000024 0.000058
4569.000000 0.000022 0.000058
4570.000000 0.000020 0.000058
4571.000000 0.000019 0.000058
4572.000000 0.000018 0.000058
4573.000000 0.000020 0.000058
4574.000000 0.000019 0.000058
4575.000000 0.000019 0.000058
4576.000000 0.000018 0.000058
4577.000000 0.000017 0.000057
4578.000000 0.000017 0.000058
4579.000000 0.000018 0.000058
4580.000000 0.000017 0.000058
4581.000000 0.000019 0.000057
4582.000000 0.000018 0.000058
4583.000000 0.000018 0.000058
4584.000000 0.000019 0.000057
4585.000000 0.000018 0.000058
4586.000000 0.000019 0.000058
4587.000000 0.000019 0.000057
4588.000000 0.000019 0.000058
4589.000000 0.000019 0.000057
4590.000000 0.000017 0.000058
4591.000000 0.000017 0.000058
4592.000000 0.000018 0.000057
4593.000000 0.000017 0.000058
4594.000000 0.000018 0.000058
4595.000000 0.000019 0.000057
4596.000000 0.000018 0.000058
4597.000000 0.000018 0.000058
4598.000000 0.000019 0.000057
4599.000000 0.000019 0.000058
4600.000000 0.000020 0.000058
4601.000000 0.000020 0.000057
4602.000000 0.000021 0.000058
4603.000000 0.000021 0.000057
4604.000000 0.000021 0.000058
4605.000000 0.000021 0.000058
4606.000000 0.000022 0.000057
4607.000000 0.000022 0.000058
4608.000000 0.000025 0.000058
4609.000000 0.000027 0.000057
4610.000000 0.000025 0.000058
4611.000000 0.000026 0.000058
4612.000000 0.000027 0.000057
4613.000000 0.000026 0.000057
4614.000000 0.000026 0.000058
4615.000000 0.000028 0.000057
4616.000000 0.000025 0.000058
4617.000000 0.000025 0.000057
4618.000000 0.000025 0.000058
4619.000000 0.000024 0.000057
4620.000000 0.000022 0.000057
4621.000000 0.000021 0.000058
4622.000000 0.000020 0.000058
4623.000000 0.000019 0.000057
4624.000000 0.000018 0.000057
4625.000000 0.000018 0.000058
4626.000000 0.000018 0.000057
4627.000000 0.000018 0.000058
4628.000000 0.000018 0.000058
4629.000000 0.000019 0.000058
4630.000000 0.000020 0.000058
4631.000000 0.000020 0.000057
4632.000000 0.000020 0.000057
4633.000000 0.000019 0.000058
4634.000000 0.000020 0.000057
4635.000000 0.000020 0.000057
4636.000000 0.000019 0.000058
4637.000000 0.000020 0.000057
4638.000000 0.000019 0.000057
4639.000000 0.000018 0.000058
4640.000000 0.000018 0.000057
4641.000000 0.000017 0.000058
4642.000000 0.000016 0.000058
4643.000000 0.000016 0.000058
4644.000000 0.000018 0.000057
4645.000000 0.000018 0.000057
4646.000000 0.000019 0.000057
4647.000000 0.000019 0.000058
4648.000000 0.000019 0.000057
4649.000000 0.000019 0.000058
4650.000000 0.000019 0.000057
4651.000000 0.000018 0.000058
4652.000000 0.000018 0.000057
4653.000000 0.000017 0.000057
4654.000000 0.000018 0.000057
4655.000000 0.000017 0.000058
4656.000000 0.000018 0.000058
4657.000000 0.000019 0.000057
4658.000000 0.000019 0.000058
4659.000000 0.000020 0.000058
4660.000000 0.000022 0.000058
4661.000000 0.000023 0.000057
4662.000000 0.000024 0.000057
4663.000000 0.000027 0.000057
4664.000000 0.000029 0.000057
4665.000000 0.000032 0.000058
4666.000000 0.000034 0.000057
4667.000000 0.000036 0.000058
4668.000000 0.000037 0.000057
4669.000000 0.000034 0.000058
4670.000000 0.000030 0.000058
4671.000000 0.000025 0.000057
4672.000000 0.000022 0.000057
4673.000000 0.000021 0.000058
4674.000000 0.000025 0.000057
4675.000000 0.000031 0.000058
4676.000000 0.000038 0.000057
4677.000000 0.000044 0.000057
4678.000000 0.000046 0.000057
4679.000000 0.000043 0.000058
4680.000000 0.000040 0.000057
4681.000000 0.000035 0.000058
4682.000000 0.000033 0.000057
4683.000000 0.000034 0.000058
4684.000000 0.000035 0.000057
4685.000000 0.000033 0.000057
4686.000000 0.000030 0.000058
4687.000000 0.000028 0.000057
4688.000000 0.000024 0.000058
4689.000000 0.000024 0.000057
4690.000000 0.000021 0.000058
4691.000000 0.000021 0.000057
4692.000000 0.000021 0.000057
4693.000000 0.000021 0.000058
4694.000000 0.000023 0.000057
4695.000000 0.000022 0.000058
4696.000000 0.000022 0.000058
4697.000000 0.000024 0.000057
4698.000000 0.000021 0.000058
4699.000000 0.000021 0.000058
4700.000000 0.000023 0.000057
4701.000000 0.000020 0.000058
4702.000000 0.000019 0.000057
4703.000000 0.000019 0.000057
4704.000000 0.000019 0.000058
4705.000000 0.000020 0.000057
4706.000000 0.000019 0.000057
4707.000000 0.000020 0.000058
4708.000000 0.000019 0.000057
4709.000000 0.000018 0.000057
4710.000000 0.000018 0.000058
4711.000000 0.000019 0.000057
4712.000000 0.000019 0.000058
4713.000000 0.000018 0.000057
4714.000000 0.000018 0.000057
4715.000000 0.000017 0.000058
4716.000000 0.000017 0.000058
4717.000000 0.000017 0.000057
4718.000000 0.000019 0.000057
4719.000000 0.000020 0.000058
4720.000000 0.000021 0.000057
4721.000000 0.000021 0.000057
4722.000000 0.000021 0.000057
4723.000000 0.000019 0.000057
4724.000000 0.000019 0.000058
4725.000000 0.000020 0.000057
4726.000000 0.000019 0.000058
4727.000000 0.000020 0.000057
4728.000000 0.000018 0.000057
4729.000000 0.000016 0.000057
4730.000000 0.000016 0.000057
4731.000000 0.000017 0.000058
4732.000000 0.000018 0.000057
4733.000000 0.000018 0.000057
4734.000000 0.000018 0.000058
4735.000000 0.000018 0.000057
4736.000000 0.000017 0.000057
4737.000000 0.000018 0.000058
4738.000000 0.000018 0.000057
4739.000000 0.000019 0.000057
4740.000000 0.000018 0.000058
4741.000000 0.000020 0.000056
4742.000000 0.000018 0.000058
4743.000000 0.000018 0.000057
4744.000000 0.000018 0.000057
4745.000000 0.000017 0.000058
4746.000000 0.000017 0.000057
4747.000000 0.000018 0.000057
4748.000000 0.000018 0.000058
4749.000000 0.000019 0.000057
4750.000000 0.000019 0.000057
4751.000000 0.000019 0.000057
4752.000000 0.000019 0.000057
4753.000000 0.000017 0.000057
4754.000000 0.000016 0.000057
4755.000000 0.000018 0.000057
4756.000000 0.000018 0.000058
4757.000000 0.000019 0.000058
4758.000000 0.000021 0.000057
4759.000000 0.000021 0.000058
4760.000000 0.000019 0.000058
4761.000000 0.000021 0.000057
4762.000000 0.000021 0.000058
4763.000000 0.000022 0.000057
4764.000000 0.000020 0.000057
4765.000000 0.000019 0.000057
4766.000000 0.000018 0.000057
4767.000000 0.000017 0.000057
4768.000000 0.000017 0.000057
4769.000000 0.000018 0.000057
4770.000000 0.000016 0.000058
4771.000000 0.000017 0.000057
4772.000000 0.000019 0.000056
4773.000000 0.000019 0.000058
4774.000000 0.000021 0.000057
4775.000000 0.000022 0.000057
4776.000000 0.000022 0.000057
4777.000000 0.000023 0.000057
4778.000000 0.000024 0.000057
4779.000000 0.000026 0.000057
4780.000000 0.000028 0.000057
4781.000000 0.000030 0.000057
4782.000000 0.000031 0.000058
4783.000000 0.000033 0.000057
4784.000000 0.000035 0.000057
4785.000000 0.000035 0.000057
4786.000000 0.000034 0.000058
4787.000000 0.000034 0.000057
4788.000000 0.000028 0.000058
4789.000000 0.000024 0.000057
4790.000000 0.000020 0.000058
4791.000000 0.000019 0.000057
4792.000000 0.000021 0.000057
4793.000000 0.000021 0.000058
4794.000000 0.000020 0.000057
4795.000000 0.000019 0.000058
4796.000000 0.000018 0.000057
4797.000000 0.000018 0.000057
4798.000000 0.000019 0.000057
4799.000000 0.000019 0.000057
4800.000000 0.000019 0.000057
4801.000000 0.000019 0.000057
4802.000000 0.000019 0.000058
4803.000000 0.000020 0.000057
4804.000000 0.000018 0.000058
4805.000000 0.000017 0.000057
4806.000000 0.000016 0.000057
4807.000000 0.000016 0.000058
4808.000000 0.000017 0.000057
4809.000000 0.000017 0.000058
4810.000000 0.000017 0.000058
4811.000000 0.000017 0.000057
4812.000000 0.000018 0.000057
4813.000000 0.000017 0.000057
4814.000000 0.000018 0.000057
4815.000000 0.000017 0.000057
4816.000000 0.000018 0.000057
4817.000000 0.000019 0.000057
4818.000000 0.000017 0.000058
4819.000000 0.000017 0.000057
4820.000000 0.000017 0.000057
4821.000000 0.000017 0.000057
4822.000000 0.000016 0.000057
4823.000000 0.000016 0.000058
4824.000000 0.000017 0.000057
4825.000000 0.000019 0.000057
4826.000000 0.000018 0.000058
4827.000000 0.000019 0.000057
4828.000000 0.000018 0.000057
4829.000000 0.000019 0.000057
4830.000000 0.000019 0.000057
4831.000000 0.000019 0.000058
4832.000000 0.000019 0.000057
4833.000000 0.000020 0.000057
4834.000000 0.000018 0.000057
4835.000000 0.000018 0.000057
4836.000000 0.000016 0.000057
4837.000000 0.000016 0.000058
4838.000000 0.000018 0.000057
4839.000000 0.000019 0.000058
4840.000000 0.000022 0.000057
4841.000000 0.000023 0.000057
4842.000000 0.000022 0.000057
4843.000000 0.000020 0.000058
4844.000000 0.000018 0.000057
4845.000000 0.000019 0.000057
4846.000000 0.000019 0.000058
4847.000000 0.000024 0.000056
4848.000000 0.000024 0.000058
4849.000000 0.000024 0.000057
4850.000000 0.000023 0.000057
4851.000000 0.000021 0.000057
4852.000000 0.000022 0.000056
4853.000000 0.000022 0.000057
4854.000000 0.000021 0.000057
4855.000000 0.000021 0.000057
4856.000000 0.000021 0.000057
4857.000000 0.000020 0.000058
4858.000000 0.000021 0.000056
4859.000000 0.000018 0.000058
4860.000000 0.000019 0.000057
4861.000000 0.000021 0.000056
4862.000000 0.000021 0.000058
4863.000000 0.000022 0.000057
4864.000000 0.000024 0.000057
4865.000000 0.000023 0.000058
4866.000000 0.000024 0.000057
4867.000000 0.000024 0.000057
4868.000000 0.000024 0.000057
4869.000000 0.000021 0.000058
4870.000000 0.000021 0.000057
4871.000000 0.000020 0.000057
4872.000000 0.000020 0.000057
4873.000000 0.000019 0.000057
4874.000000 0.000019 0.000057
4875.000000 0.000021 0.000057
4876.000000 0.000021 0.000058
4877.000000 0.000023 0.000057
4878.000000 0.000025 0.000057
4879.000000 0.000027 0.000057
4880.000000 0.000031 0.000057
4881.000000 0.000031 0.000057
4882.000000 0.000031 0.000057
4883.000000 0.000030 0.000057
4884.000000 0.000025 0.000058
4885.000000 0.000021 0.000057
4886.000000 0.000018 0.000057
4887.000000 0.000017 0.000057
4888.000000 0.000017 0.000057
4889.000000 0.000016 0.000058
4890.000000 0.000018 0.000057
4891.000000 0.000020 0.000057
4892.000000 0.000021 0.000057
4893.000000 0.000020 0.000057
4894.000000 0.000018 0.000057
4895.000000 0.000016 0.000057
4896.000000 0.000017 0.000057
4897.000000 0.000019 0.000057
4898.000000 0.000019 0.000057
4899.000000 0.000019 0.000057
4900.000000 0.000019 0.000057
4901.000000 0.000016 0.000057
4902.000000 0.000016 0.000057
4903.000000 0.000017 0.000057
4904.000000 0.000020 0.000057
4905.000000 0.000020 0.000057
4906.000000 0.000021 0.000057
4907.000000 0.000019 0.000057
4908.000000 0.000018 0.000058
4909.000000 0.000018 0.000057
4910.000000 0.000018 0.000057
4911.000000 0.000019 0.000057
4912.000000 0.000019 0.000057
4913.000000 0.000021 0.000057
4914.000000 0.000019 0.000058
4915.000000 0.000020 0.000056
4916.000000 0.000018 0.000057
4917.000000 0.000019 0.000057
4918.000000 0.000019 0.000057
4919.000000 0.000019 0.000057
4920.000000 0.000021 0.000056
4921.000000 0.000020 0.000058
4922.000000 0.000023 0.000057
4923.000000 0.000024 0.000057
4924.000000 0.000026 0.000058
4925.000000 0.000026 0.000057
4926.000000 0.000024 0.000057
4927.000000 0.000021 0.000057
4928.000000 0.000018 0.000057
4929.000000 0.000017 0.000057
4930.000000 0.000017 0.000057
4931.000000 0.000020 0.000057
4932.000000 0.000021 0.000057
4933.000000 0.000023 0.000057
4934.000000 0.000021 0.000057
4935.000000 0.000019 0.000057
4936.000000 0.000018 0.000057
4937.000000 0.000017 0.000057
4938.000000 0.000020 0.000057
4939.000000 0.000021 0.000057
4940.000000 0.000022 0.000057
4941.000000 0.000020 0.000057
4942.000000 0.000019 0.000057
4943.000000 0.000017 0.000057
4944.000000 0.000017 0.000057
4945.000000 0.000016 0.000057
4946.000000 0.000017 0.000056
4947.000000 0.000016 0.000057
4948.000000 0.000016 0.000057
4949.000000 0.000017 0.000056
4950.000000 0.000016 0.000057
4951.000000 0.000015 0.000057
4952.000000 0.000016 0.000057
4953.000000 0.000016 0.000057
4954.000000 0.000016 0.000057
4955.000000 0.000017 0.000057
4956.000000 0.000018 0.000058
4957.000000 0.000019 0.000057
4958.000000 0.000022 0.000057
4959.000000 0.000022 0.000057
4960.000000 0.000024 0.000057
4961.000000 0.000023 0.000057
4962.000000 0.000025 0.000057
4963.000000 0.000027 0.000057
4964.000000 0.000029 0.000058
4965.000000 0.000033 0.000056
4966.000000 0.000031 0.000057
4967.000000 0.000030 0.000057
4968.000000 0.000029 0.000056
4969.000000 0.000026 0.000057
4970.000000 0.000021 0.000058
4971.000000 0.000022 0.000057
4972.000000 0.000020 0.000058
4973.000000 0.000019 0.000057
4974.000000 0.000017 0.000057
4975.000000 0.000017 0.000057
4976.000000 0.000018 0.000057
4977.000000 0.000018 0.000057
4978.000000 0.000019 0.000057
4979.000000 0.000019 0.000057
4980.000000 0.000019 0.000057
4981.000000 0.000020 0.000057
4982.000000 0.000017 0.000057
4983.000000 0.000016 0.000057
4984.000000 0.000016 0.000057
4985.000000 0.000018 0.000057
4986.000000 0.000020 0.000057
4987.000000 0.000020 0.000057
4988.000000 0.000019 0.000057
4989.000000 0.000018 0.000057
4990.000000 0.000018 0.000057
4991.000000 0.000019 0.000057
4992.000000 0.000020 0.000057
4993.000000 0.000019 0.000057
4994.000000 0.000019 0.000057
4995.000000 0.000019 0.000057
4996.000000 0.000019 0.000057
4997.000000 0.000021 0.000056
4998.000000 0.000022 0.000057
4999.000000 0.000025 0.000056
5000.000000 0.000024 0.000058
5001.000000 0.000023 0.000058
5002.000000 0.000022 0.000058
5003.000000 0.000022 0.000058
5004.000000 0.000022 0.000058
5005.000000 0.000021 0.000059
5006.000000 0.000021 0.000057
5007.000000 0.000020 0.000059
5008.000000 0.000019 0.000058
5009.000000 0.000020 0.000058
5010.000000 0.000020 0.000058
5011.000000 0.000020 0.000058
5012.000000 0.000018 0.000058
5013.000000 0.000017 0.000058
5014.000000 0.000018 0.000058
5015.000000 0.000017 0.000059
5016.000000 0.000018 0.000058
5017.000000 0.000017 0.000058
5018.000000 0.000016 0.000058
5019.000000 0.000018 0.000057
5020.000000 0.000017 0.000058
5021.000000 0.000017 0.000058
5022.000000 0.000016 0.000058
5023.000000 0.000015 0.000058
5024.000000 0.000016 0.000058
5025.000000 0.000016 0.000058
5026.000000 0.000016 0.000058
5027.000000 0.000015 0.000058
5028.000000 0.000016 0.000058
5029.000000 0.000015 0.000058
5030.000000 0.000017 0.000057
5031.000000 0.000017 0.000058
5032.000000 0.000018 0.000058
5033.000000 0.000019 0.000057
5034.000000 0.000017 0.000058
5035.000000 0.000017 0.000058
5036.000000 0.000017 0.000057
5037.000000 0.000018 0.000058
5038.000000 0.000019 0.000057
5039.000000 0.000018 0.000058
5040.000000 0.000019 0.000058
5041.000000 0.000019 0.000057
5042.000000 0.000017 0.000058
5043.000000 0.000018 0.000057
5044.000000 0.000017 0.000058
5045.000000 0.000020 0.000057
5046.000000 0.000020 0.000058
5047.000000 0.000022 0.000058
5048.000000 0.000024 0.000058
5049.000000 0.000024 0.000057
5050.000000 0.000025 0.000058
5051.000000 0.000026 0.000057
5052.000000 0.000027 0.000058
5053.000000 0.000028 0.000058
5054.000000 0.000027 0.000058
5055.000000 0.000029 0.000057
5056.000000 0.000028 0.000058
5057.000000 0.000030 0.000057
5058.000000 0.000033 0.000057
5059.000000 0.000035 0.000058
5060.000000 0.000041 0.000057
5061.000000 0.000046 0.000057
5062.000000 0.000050 0.000058
5063.000000 0.000051 0.000057
5064.000000 0.000048 0.000058
5065.000000 0.000042 0.000057
5066.000000 0.000031 0.000058
5067.000000 0.000024 0.000058
5068.000000 0.000023 0.000058
5069.000000 0.000027 0.000058
5070.000000 0.000031 0.000057
5071.000000 0.000028 0.000058
5072.000000 0.000023 0.000057
5073.000000 0.000019 0.000058
5074.000000 0.000020 0.000058
5075.000000 0.000023 0.000057
5076.000000 0.000023 0.000058
5077.000000 0.000021 0.000057
5078.000000 0.000017 0.000058
5079.000000 0.000017 0.000057
5080.000000 0.000018 0.000057
5081.000000 0.000019 0.000058
5082.000000 0.000019 0.000057
5083.000000 0.000017 0.000058
5084.000000 0.000018 0.000057
5085.000000 0.000017 0.000058
5086.000000 0.000017 0.000058
5087.000000 0.000018 0.000057
5088.000000 0.000016 0.000058
5089.000000 0.000016 0.000057
5090.000000 0.000015 0.000058
5091.000000 0.000016 0.000058
5092.000000 0.000017 0.000057
5093.000000 0.000016 0.000058
5094.000000 0.000016 0.000057
5095.000000 0.000016 0.000057
5096.000000 0.000016 0.000058
5097.000000 0.000016 0.000057
5098.000000 0.000015 0.000057
5099.000000 0.000016 0.000058
5100.000000 0.000019 0.000057
5101.000000 0.000017 0.000058
5102.000000 0.000018 0.000057
5103.000000 0.000017 0.000058
5104.000000 0.000018 0.000058
5105.000000 0.000020 0.000057
5106.000000 0.000019 0.000058
5107.000000 0.000020 0.000057
5108.000000 0.000020 0.000057
5109.000000 0.000019 0.000058
5110.000000 0.000019 0.000057
5111.000000 0.000017 0.000058
5112.000000 0.000019 0.000057
5113.000000 0.000017 0.000058
5114.000000 0.000016 0.000057
5115.000000 0.000016 0.000057
5116.000000 0.000015 0.000058
5117.000000 0.000015 0.000057
5118.000000 0.000017 0.000057
5119.000000 0.000018 0.000058
5120.000000 0.000018 0.000057
5121.000000 0.000017 0.000058
5122.000000 0.000017 0.000057
5123.000000 0.000015 0.000057
5124.000000 0.000016 0.000057
5125.000000 0.000016 0.000057
5126.000000 0.000015 0.000057
5127.000000 0.000015 0.000058
5128.000000 0.000017 0.000057
5129.000000 0.000015 0.000058
5130.000000 0.000016 0.000057
5131.000000 0.000016 0.000057
5132.000000 0.000016 0.000058
5133.000000 0.000017 0.000057
5134.000000 0.000017 0.000058
5135.000000 0.000018 0.000057
5136.000000 0.000019 0.000057
5137.000000 0.000019 0.000058
5138.000000 0.000020 0.000057
5139.000000 0.000021 0.000057
5140.000000 0.000020 0.000058
5141.000000 0.000021 0.000057
5142.000000 0.000021 0.000058
5143.000000 0.000020 0.000057
5144.000000 0.000019 0.000057
5145.000000 0.000018 0.000057
5146.000000 0.000016 0.000057
5147.000000 0.000015 0.000058
5148.000000 0.000017 0.000057
5149.000000 0.000017 0.000057
5150.000000 0.000016 0.000058
5151.000000 0.000017 0.000057
5152.000000 0.000016 0.000057
5153.000000 0.000017 0.000057
5154.000000 0.000018 0.000057
5155.000000 0.000019 0.000057
5156.000000 0.000019 0.000058
5157.000000 0.000020 0.000057
5158.000000 0.000019 0.000058
5159.000000 0.000020 0.000057
5160.000000 0.000017 0.000058
5161.000000 0.000017 0.000057
5162.000000 0.000016 0.000057
5163.000000 0.000016 0.000058
5164.000000 0.000016 0.000057
5165.000000 0.000016 0.000058
5166.000000 0.000016 0.000057
5167.000000 0.000016 0.000058
5168.000000 0.000016 0.000058
5169.000000 0.000015 0.000057
5170.000000 0.000015 0.000057
5171.000000 0.000014 0.000058
5172.000000 0.000015 0.000057
5173.000000 0.000015 0.000057
5174.000000 0.000015 0.000058
5175.000000 0.000016 0.000057
5176.000000 0.000015 0.000058
5177.000000 0.000017 0.000057
5178.000000 0.000019 0.000057
5179.000000 0.000020 0.000057
5180.000000 0.000020 0.000057
5181.000000 0.000021 0.000057
5182.000000 0.000019 0.000058
5183.000000 0.000018 0.000058
5184.000000 0.000016 0.000057
5185.000000 0.000016 0.000057
5186.000000 0.000016 0.000057
5187.000000 0.000016 0.000057
5188.000000 0.000016 0.000058
5189.000000 0.000018 0.000057
5190.000000 0.000019 0.000057
5191.000000 0.000019 0.000058
5192.000000 0.000021 0.000057
5193.000000 0.000023 0.000057
5194.000000 0.000026 0.000057
5195.000000 0.000030 0.000058
5196.000000 0.000035 0.000057
5197.000000 0.000037 0.000057
5198.000000 0.000039 0.000058
5199.000000 0.000044 0.000056
5200.000000 0.000045 0.000058
5201.000000 0.000046 0.000056
5202.000000 0.000042 0.000058
5203.000000 0.000040 0.000057
5204.000000 0.000036 0.000057
5205.000000 0.000032 0.000058
5206.000000 0.000029 0.000057
5207.000000 0.000026 0.000058
5208.000000 0.000027 0.000058
5209.000000 0.000031 0.000057
5210.000000 0.000030 0.000057
5211.000000 0.000028 0.000057
5212.000000 0.000023 0.000057
5213.000000 0.000021 0.000058
5214.000000 0.000021 0.000057
5215.000000 0.000019 0.000058
5216.000000 0.000020 0.000057
5217.000000 0.000018 0.000058
5218.000000 0.000018 0.000057
5219.000000 0.000017 0.000057
5220.000000 0.000016 0.000058
5221.000000 0.000019 0.000056
5222.000000 0.000019 0.000058
5223.000000 0.000019 0.000057
5224.000000 0.000016 0.000058
5225.000000 0.000016 0.000057
5226.000000 0.000015 0.000057
5227.000000 0.000016 0.000057
5228.000000 0.000016 0.000057
5229.000000 0.000016 0.000057
5230.000000 0.000015 0.000058
5231.000000 0.000015 0.000057
5232.000000 0.000016 0.000057
5233.000000 0.000016 0.000057
5234.000000 0.000017 0.000057
5235.000000 0.000015 0.000057
5236.000000 0.000015 0.000058
5237.000000 0.000017 0.000057
5238.000000 0.000017 0.000058
5239.000000 0.000017 0.000057
5240.000000 0.000017 0.000057
5241.000000 0.000015 0.000057
5242.000000 0.000016 0.000057
5243.000000 0.000015 0.000058
5244.000000 0.000017 0.000057
5245.000000 0.000018 0.000057
5246.000000 0.000018 0.000057
5247.000000 0.000017 0.000057
5248.000000 0.000017 0.000057
5249.000000 0.000015 0.000058
5250.000000 0.000016 0.000057
5251.000000 0.000017 0.000057
5252.000000 0.000017 0.000057
5253.000000 0.000016 0.000057
5254.000000 0.000015 0.000057
5255.000000 0.000017 0.000057
5256.000000 0.000018 0.000058
5257.000000 0.000019 0.000057
5258.000000 0.000018 0.000057
5259.000000 0.000017 0.000058
5260.000000 0.000017 0.000057
5261.000000 0.000016 0.000057
5262.000000 0.000017 0.000057
5263.000000 0.000017 0.000057
5264.000000 0.000017 0.000057
5265.000000 0.000017 0.000057
5266.000000 0.000017 0.000057
5267.000000 0.000016 0.000057
5268.000000 0.000016 0.000057
5269.000000 0.000015 0.000057
5270.000000 0.000015 0.000057
5271.000000 0.000015 0.000057
5272.000000 0.000014 0.000057
5273.000000 0.000015 0.000057
5274.000000 0.000016 0.000057
5275.000000 0.000017 0.000057
5276.000000 0.000017 0.000057
5277.000000 0.000018 0.000057
5278.000000 0.000019 0.000057
5279.000000 0.000019 0.000057
5280.000000 0.000020 0.000057
5281.000000 0.000021 0.000057
5282.000000 0.000020 0.000058
5283.000000 0.000020 0.000057
5284.000000 0.000019 0.000057
5285.000000 0.000017 0.000057
5286.000000 0.000017 0.000057
5287.000000 0.000015 0.000058
5288.000000 0.000016 0.000056
5289.000000 0.000015 0.000058
5290.000000 0.000019 0.000057
5291.000000 0.000022 0.000056
5292.000000 0.000024 0.000058
5293.000000 0.000026 0.000057
5294.000000 0.000024 0.000057
5295.000000 0.000023 0.000057
5296.000000 0.000022 0.000056
5297.000000 0.000019 0.000058
5298.000000 0.000018 0.000056
5299.000000 0.000016 0.000057
5300.000000 0.000016 0.000057
5301.000000 0.000018 0.000057
5302.000000 0.000020 0.000057
5303.000000 0.000020 0.000057
5304.000000 0.000021 0.000057
5305.000000 0.000020 0.000057
5306.000000 0.000019 0.000057
5307.000000 0.000016 0.000057
5308.000000 0.000015 0.000057
5309.000000 0.000015 0.000057
5310.000000 0.000015 0.000057
5311.000000 0.000016 0.000057
5312.000000 0.000020 0.000056
5313.000000 0.000018 0.000058
5314.000000 0.000019 0.000056
5315.000000 0.000017 0.000057
5316.000000 0.000015 0.000058
5317.000000 0.000017 0.000056
5318.000000 0.000016 0.000057
5319.000000 0.000017 0.000057
5320.000000 0.000017 0.000057
5321.000000 0.000017 0.000057
5322.000000 0.000018 0.000056
5323.000000 0.000016 0.000058
5324.000000 0.000017 0.000057
5325.000000 0.000017 0.000057
5326.000000 0.000018 0.000057
5327.000000 0.000019 0.000057
5328.000000 0.000017 0.000057
5329.000000 0.000016 0.000057
5330.000000 0.000016 0.000057
5331.000000 0.000015 0.000057
5332.000000 0.000015 0.000057
5333.000000 0.000015 0.000057
5334.000000 0.000014 0.000057
5335.000000 0.000014 0.000057
5336.000000 0.000015 0.000058
5337.000000 0.000016 0.000057
5338.000000 0.000016 0.000057
5339.000000 0.000017 0.000057
5340.000000 0.000019 0.000056
5341.000000 0.000019 0.000057
5342.000000 0.000021 0.000057
5343.000000 0.000021 0.000057
5344.000000 0.000021 0.000057
5345.000000 0.000023 0.000056
5346.000000 0.000022 0.000057
5347.000000 0.000024 0.000057
5348.000000 0.000027 0.000057
5349.000000 0.000029 0.000057
5350.000000 0.000031 0.000057
5351.000000 0.000034 0.000057
5352.000000 0.000036 0.000057
5353.000000 0.000036 0.000058
5354.000000 0.000039 0.000056
5355.000000 0.000036 0.000058
5356.000000 0.000038 0.000056
5357.000000 0.000032 0.000057
5358.000000 0.000027 0.000057
5359.000000 0.000022 0.000057
5360.000000 0.000019 0.000058
5361.000000 0.000021 0.000057
5362.000000 0.000022 0.000058
5363.000000 0.000024 0.000056
5364.000000 0.000023 0.000057
5365.000000 0.000019 0.000057
5366.000000 0.000016 0.000057
5367.000000 0.000016 0.000057
5368.000000 0.000019 0.000057
5369.000000 0.000020 0.000058
5370.000000 0.000021 0.000056
5371.000000 0.000018 0.000057
5372.000000 0.000016 0.000057
5373.000000 0.000017 0.000057
5374.000000 0.000017 0.000057
5375.000000 0.000018 0.000057
5376.000000 0.000018 0.000058
5377.000000 0.000017 0.000057
5378.000000 0.000017 0.000057
5379.000000 0.000016 0.000057
5380.000000 0.000016 0.000056
5381.000000 0.000017 0.000057
5382.000000 0.000018 0.000057
5383.000000 0.000017 0.000057
5384.000000 0.000018 0.000057
5385.000000 0.000018 0.000057
5386.000000 0.000020 0.000057
5387.000000 0.000019 0.000057
5388.000000 0.000018 0.000057
5389.000000 0.000017 0.000057
5390.000000 0.000018 0.000057
5391.000000 0.000019 0.000057
5392.000000 0.000019 0.000057
5393.000000 0.000019 0.000057
5394.000000 0.000017 0.000057
5395.000000 0.000015 0.000058
5396.000000 0.000016 0.000056
5397.000000 0.000018 0.000056
5398.000000 0.000018 0.000057
5399.000000 0.000020 0.000057
5400.000000 0.000019 0.000057
5401.000000 0.000018 0.000057
5402.000000 0.000017 0.000057
5403.000000 0.000017 0.000057
5404.000000 0.000018 0.000056
5405.000000 0.000018 0.000057
5406.000000 0.000016 0.000057
5407.000000 0.000016 0.000056
5408.000000 0.000016 0.000057
5409.000000 0.000016 0.000057
5410.000000 0.000016 0.000057
5411.000000 0.000015 0.000057
5412.000000 0.000016 0.000056
5413.000000 0.000015 0.000057
5414.000000 0.000015 0.000056
5415.000000 0.000014 0.000057
5416.000000 0.000015 0.000057
5417.000000 0.000015 0.000057
5418.000000 0.000015 0.000057
5419.000000 0.000015 0.000056
5420.000000 0.000015 0.000057
5421.000000 0.000016 0.000056
5422.000000 0.000016 0.000057
5423.000000 0.000016 0.000057
5424.000000 0.000014 0.000057
5425.000000 0.000015 0.000056
5426.000000 0.000014 0.000057
5427.000000 0.000015 0.000057
5428.000000 0.000015 0.000057
5429.000000 0.000014 0.000057
5430.000000 0.000016 0.000056
5431.000000 0.000016 0.000057
5432.000000 0.000015 0.000057
5433.000000 0.000015 0.000057
5434.000000 0.000014 0.000057
5435.000000 0.000014 0.000057
5436.000000 0.000014 0.000056
5437.000000 0.000014 0.000058
5438.000000 0.000016 0.000056
5439.000000 0.000014 0.000058
5440.000000 0.000015 0.000057
5441.000000 0.000016 0.000056
5442.000000 0.000017 0.000058
5443.000000 0.000020 0.000056
5444.000000 0.000019 0.000058
5445.000000 0.000021 0.000057
5446.000000 0.000023 0.000056
5447.000000 0.000024 0.000058
5448.000000 0.000028 0.000056
5449.000000 0.000028 0.000058
5450.000000 0.000030 0.000056
5451.000000 0.000028 0.000057
5452.000000 0.000025 0.000057
5453.000000 0.000023 0.000056
5454.000000 0.000019 0.000057
5455.000000 0.000017 0.000056
5456.000000 0.000016 0.000058
5457.000000 0.000017 0.000056
5458.000000 0.000017 0.000057
5459.000000 0.000018 0.000057
5460.000000 0.000020 0.000056
5461.000000 0.000019 0.000057
5462.000000 0.000019 0.000057
5463.000000 0.000018 0.000057
5464.000000 0.000019 0.000057
5465.000000 0.000024 0.000056
5466.000000 0.000026 0.000057
5467.000000 0.000031 0.000056
5468.000000 0.000034 0.000058
5469.000000 0.000040 0.000057
5470.000000 0.000043 0.000057
5471.000000 0.000043 0.000057
5472.000000 0.000039 0.000056
5473.000000 0.000030 0.000057
5474.000000 0.000022 0.000057
5475.000000 0.000017 0.000057
5476.000000 0.000016 0.000057
5477.000000 0.000019 0.000056
5478.000000 0.000021 0.000058
5479.000000 0.000024 0.000057
5480.000000 0.000022 0.000057
5481.000000 0.000018 0.000057
5482.000000 0.000019 0.000056
5483.000000 0.000017 0.000058
5484.000000 0.000020 0.000055
5485.000000 0.000018 0.000058
5486.000000 0.000019 0.000057
5487.000000 0.000018 0.000057
5488.000000 0.000017 0.000058
5489.000000 0.000017 0.000056
5490.000000 0.000015 0.000057
5491.000000 0.000014 0.000057
5492.000000 0.000015 0.000056
5493.000000 0.000016 0.000057
5494.000000 0.000017 0.000056
5495.000000 0.000016 0.000057
5496.000000 0.000015 0.000057
5497.000000 0.000015 0.000056
5498.000000 0.000014 0.000057
5499.000000 0.000014 0.000057
5500.000000 0.000014 0.000057
5501.000000 0.000015 0.000057
5502.000000 0.000014 0.000057
5503.000000 0.000015 0.000056
5504.000000 0.000014 0.000057
5505.000000 0.000014 0.000056
5506.000000 0.000014 0.000057
5507.000000 0.000013 0.000058
5508.000000 0.000015 0.000056
5509.000000 0.000015 0.000057
5510.000000 0.000016 0.000057
5511.000000 0.000016 0.000056
5512.000000 0.000014 0.000057
5513.000000 0.000015 0.000057
5514.000000 0.000014 0.000057
5515.000000 0.000014 0.000056
5516.000000 0.000014 0.000057
5517.000000 0.000014 0.000057
5518.000000 0.000015 0.000056
5519.000000 0.000015 0.000057
5520.000000 0.000014 0.000057
5521.000000 0.000014 0.000057
5522.000000 0.000015 0.000057
5523.000000 0.000015 0.000056
5524.000000 0.000014 0.000057
5525.000000 0.000014 0.000057
5526.000000 0.000014 0.000056
5527.000000 0.000015 0.000057
5528.000000 0.000015 0.000057
5529.000000 0.000014 0.000057
5530.000000 0.000016 0.000056
5531.000000 0.000017 0.000056
5532.000000 0.000018 0.000057
5533.000000 0.000020 0.000056
5534.000000 0.000020 0.000057
5535.000000 0.000020 0.000057
5536.000000 0.000018 0.000056
5537.000000 0.000016 0.000057
5538.000000 0.000016 0.000056
5539.000000 0.000016 0.000057
5540.000000 0.000019 0.000057
5541.000000 0.000020 0.000057
5542.000000 0.000022 0.000056
5543.000000 0.000020 0.000057
5544.000000 0.000017 0.000057
5545.000000 0.000018 0.000056
5546.000000 0.000018 0.000057
5547.000000 0.000021 0.000056
5548.000000 0.000019 0.000057
5549.000000 0.000020 0.000055
5550.000000 0.000017 0.000057
5551.000000 0.000017 0.000056
5552.000000 0.000020 0.000057
5553.000000 0.000023 0.000057
5554.000000 0.000025 0.000056
5555.000000 0.000027 0.000056
5556.000000 0.000028 0.000057
5557.000000 0.000028 0.000056
5558.000000 0.000027 0.000057
5559.000000 0.000024 0.000056
5560.000000 0.000019 0.000057
5561.000000 0.000017 0.000056
5562.000000 0.000014 0.000057
5563.000000 0.000013 0.000057
5564.000000 0.000018 0.000056
5565.000000 0.000019 0.000057
5566.000000 0.000022 0.000056
5567.000000 0.000021 0.000057
5568.000000 0.000020 0.000056
5569.000000 0.000018 0.000057
5570.000000 0.000017 0.000057
5571.000000 0.000018 0.000056
5572.000000 0.000017 0.000057
5573.000000 0.000017 0.000057
5574.000000 0.000018 0.000056
5575.000000 0.000015 0.000058
5576.000000 0.000015 0.000056
5577.000000 0.000014 0.000057
5578.000000 0.000015 0.000057
5579.000000 0.000014 0.000057
5580.000000 0.000014 0.000057
5581.000000 0.000016 0.000056
5582.000000 0.000015 0.000058
5583.000000 0.000016 0.000056
5584.000000 0.000015 0.000057
5585.000000 0.000015 0.000057
5586.000000 0.000015 0.000056
5587.000000 0.000015 0.000057
5588.000000 0.000016 0.000056
5589.000000 0.000014 0.000058
5590.000000 0.000015 0.000056
5591.000000 0.000015 0.000057
5592.000000 0.000016 0.000057
5593.000000 0.000018 0.000056
5594.000000 0.000018 0.000057
5595.000000 0.000019 0.000056
5596.000000 0.000018 0.000057
5597.000000 0.000018 0.000057
5598.000000 0.000021 0.000056
5599.000000 0.000020 0.000058
5600.000000 0.000025 0.000055
5601.000000 0.000021 0.000058
5602.000000 0.000022 0.000055
5603.000000 0.000017 0.000057
5604.000000 0.000017 0.000057
5605.000000 0.000020 0.000056
5606.000000 0.000019 0.000058
5607.000000 0.000019 0.000056
5608.000000 0.000016 0.000057
5609.000000 0.000016 0.000057
5610.000000 0.000018 0.000056
5611.000000 0.000016 0.000058
5612.000000 0.000017 0.000056
5613.000000 0.000016 0.000057
5614.000000 0.000016 0.000057
5615.000000 0.000017 0.000056
5616.000000 0.000017 0.000057
5617.000000 0.000017 0.000056
5618.000000 0.000016 0.000057
5619.000000 0.000016 0.000057
5620.000000 0.000017 0.000056
5621.000000 0.000015 0.000057
5622.000000 0.000016 0.000056
5623.000000 0.000013 0.000057
5624.000000 0.000013 0.000057
5625.000000 0.000014 0.000056
5626.000000 0.000015 0.000057
5627.000000 0.000017 0.000056
5628.000000 0.000018 0.000057
5629.000000 0.000017 0.000057
5630.000000 0.000017 0.000056
5631.000000 0.000016 0.000057
5632.000000 0.000017 0.000056
5633.000000 0.000016 0.000057
5634.000000 0.000016 0.000056
5635.000000 0.000015 0.000056
5636.000000 0.000014 0.000057
5637.000000 0.000016 0.000056
5638.000000 0.000015 0.000057
5639.000000 0.000017 0.000056
5640.000000 0.000017 0.000057
5641.000000 0.000018 0.000057
5642.000000 0.000021 0.000056
5643.000000 0.000023 0.000057
5644.000000 0.000026 0.000056
5645.000000 0.000026 0.000057
5646.000000 0.000027 0.000057
5647.000000 0.000028 0.000057
5648.000000 0.000031 0.000057
5649.000000 0.000034 0.000056
5650.000000 0.000031 0.000057
5651.000000 0.000026 0.000057
5652.000000 0.000021 0.000057
5653.000000 0.000018 0.000057
5654.000000 0.000017 0.000057
5655.000000 0.000015 0.000056
5656.000000 0.000016 0.000057
5657.000000 0.000018 0.000056
5658.000000 0.000019 0.000057
5659.000000 0.000022 0.000056
5660.000000 0.000019 0.000057
5661.000000 0.000018 0.000056
5662.000000 0.000015 0.000057
5663.000000 0.000015 0.000056
5664.000000 0.000015 0.000056
5665.000000 0.000015 0.000057
5666.000000 0.000015 0.000056
5667.000000 0.000015 0.000058
5668.000000 0.000018 0.000056
5669.000000 0.000017 0.000057
5670.000000 0.000018 0.000056
5671.000000 0.000019 0.000057
5672.000000 0.000022 0.000057
5673.000000 0.000024 0.000056
5674.000000 0.000023 0.000056
5675.000000 0.000022 0.000057
5676.000000 0.000025 0.000056
5677.000000 0.000026 0.000058
5678.000000 0.000029 0.000056
5679.000000 0.000026 0.000057
5680.000000 0.000023 0.000057
5681.000000 0.000020 0.000056
5682.000000 0.000016 0.000058
5683.000000 0.000018 0.000056
5684.000000 0.000018 0.000057
5685.000000 0.000021 0.000056
5686.000000 0.000023 0.000056
5687.000000 0.000024 0.000056
5688.000000 0.000024 0.000056
5689.000000 0.000022 0.000057
5690.000000 0.000021 0.000057
5691.000000 0.000020 0.000056
5692.000000 0.000017 0.000057
5693.000000 0.000017 0.000056
5694.000000 0.000016 0.000057
5695.000000 0.000017 0.000057
5696.000000 0.000018 0.000056
5697.000000 0.000018 0.000057
5698.000000 0.000018 0.000056
5699.000000 0.000017 0.000057
5700.000000 0.000016 0.000056
5701.000000 0.000016 0.000056
5702.000000 0.000014 0.000057
5703.000000 0.000014 0.000056
5704.000000 0.000013 0.000057
5705.000000 0.000015 0.000056
5706.000000 0.000015 0.000056
5707.000000 0.000015 0.000058
5708.000000 0.000016 0.000056
5709.000000 0.000014 0.000057
5710.000000 0.000014 0.000056
5711.000000 0.000014 0.000056
5712.000000 0.000014 0.000057
5713.000000 0.000016 0.000056
5714.000000 0.000014 0.000057
5715.000000 0.000015 0.000056
5716.000000 0.000014 0.000057
5717.000000 0.000014 0.000057
5718.000000 0.000015 0.000056
5719.000000 0.000015 0.000058
5720.000000 0.000016 0.000056
5721.000000 0.000015 0.000057
5722.000000 0.000014 0.000056
5723.000000 0.000014 0.000057
5724.000000 0.000015 0.000057
5725.000000 0.000016 0.000056
5726.000000 0.000016 0.000057
5727.000000 0.000018 0.000055
5728.000000 0.000017 0.000057
5729.000000 0.000017 0.000056
5730.000000 0.000017 0.000056
5731.000000 0.000018 0.000057
5732.000000 0.000020 0.000056
5733.000000 0.000019 0.000057
5734.000000 0.000018 0.000056
5735.000000 0.000017 0.000056
5736.000000 0.000015 0.000057
5737.000000 0.000017 0.000056
5738.000000 0.000014 0.000057
5739.000000 0.000014 0.000056
5740.000000 0.000013 0.000056
5741.000000 0.000014 0.000057
5742.000000 0.000017 0.000056
5743.000000 0.000015 0.000057
5744.000000 0.000017 0.000056
5745.000000 0.000016 0.000057
5746.000000 0.000019 0.000056
5747.000000 0.000018 0.000057
5748.000000 0.000019 0.000056
5749.000000 0.000019 0.000056
5750.000000 0.000019 0.000057
5751.000000 0.000018 0.000056
5752.000000 0.000015 0.000057
5753.000000 0.000013 0.000057
5754.000000 0.000014 0.000056
5755.000000 0.000015 0.000056
5756.000000 0.000015 0.000057
5757.000000 0.000018 0.000056
5758.000000 0.000019 0.000057
5759.000000 0.000023 0.000056
5760.000000 0.000024 0.000057
5761.000000 0.000027 0.000055
5762.000000 0.000026 0.000058
5763.000000 0.000028 0.000056
5764.000000 0.000027 0.000057
5765.000000 0.000025 0.000057
5766.000000 0.000023 0.000056
5767.000000 0.000021 0.000057
5768.000000 0.000025 0.000055
5769.000000 0.000024 0.000057
5770.000000 0.000026 0.000055
5771.000000 0.000024 0.000057
5772.000000 0.000022 0.000056
5773.000000 0.000020 0.000056
5774.000000 0.000017 0.000057
5775.000000 0.000015 0.000056
5776.000000 0.000016 0.000056
5777.000000 0.000019 0.000057
5778.000000 0.000022 0.000056
5779.000000 0.000021 0.000057
5780.000000 0.000019 0.000057
5781.000000 0.000017 0.000057
5782.000000 0.000017 0.000056
5783.000000 0.000017 0.000056
5784.000000 0.000017 0.000056
5785.000000 0.000016 0.000057
5786.000000 0.000015 0.000056
5787.000000 0.000014 0.000056
5788.000000 0.000013 0.000057
5789.000000 0.000014 0.000056
5790.000000 0.000014 0.000056
5791.000000 0.000014 0.000057
5792.000000 0.000015 0.000056
5793.000000 0.000014 0.000057
5794.000000 0.000014 0.000056
5795.000000 0.000014 0.000056
5796.000000 0.000015 0.000056
5797.000000 0.000016 0.000056
5798.000000 0.000016 0.000056
5799.000000 0.000015 0.000057
5800.000000 0.000016 0.000056
5801.000000 0.000014 0.000057
5802.000000 0.000016 0.000056
5803.000000 0.000014 0.000057
5804.000000 0.000015 0.000056
5805.000000 0.000013 0.000057
5806.000000 0.000013 0.000056
5807.000000 0.000013 0.000056
5808.000000 0.000014 0.000056
5809.000000 0.000014 0.000056
5810.000000 0.000013 0.000057
5811.000000 0.000016 0.000056
5812.000000 0.000015 0.000057
5813.000000 0.000016 0.000056
5814.000000 0.000016 0.000056
5815.000000 0.000015 0.000057
5816.000000 0.000015 0.000056
5817.000000 0.000014 0.000057
5818.000000 0.000015 0.000056
5819.000000 0.000015 0.000056
5820.000000 0.000014 0.000057
5821.000000 0.000014 0.000056
5822.000000 0.000014 0.000056
5823.000000 0.000014 0.000057
5824.000000 0.000014 0.000057
5825.000000 0.000014 0.000056
5826.000000 0.000013 0.000057
5827.000000 0.000016 0.000056
5828.000000 0.000015 0.000057
5829.000000 0.000016 0.000056
5830.000000 0.000017 0.000056
5831.000000 0.000019 0.000056
5832.000000 0.000019 0.000056
5833.000000 0.000018 0.000057
5834.000000 0.000018 0.000056
5835.000000 0.000016 0.000056
5836.000000 0.000015 0.000057
5837.000000 0.000016 0.000056
5838.000000 0.000014 0.000057
5839.000000 0.000015 0.000056
5840.000000 0.000014 0.000056
5841.000000 0.000014 0.000056
5842.000000 0.000016 0.000056
5843.000000 0.000015 0.000057
5844.000000 0.000017 0.000056
5845.000000 0.000017 0.000057
5846.000000 0.000019 0.000056
5847.000000 0.000018 0.000057
5848.000000 0.000019 0.000056
5849.000000 0.000019 0.000056
5850.000000 0.000019 0.000057
5851.000000 0.000022 0.000056
5852.000000 0.000023 0.000057
5853.000000 0.000024 0.000056
5854.000000 0.000025 0.000057
5855.000000 0.000027 0.000056
5856.000000 0.000032 0.000056
5857.000000 0.000036 0.000057
5858.000000 0.000042 0.000055
5859.000000 0.000041 0.000057
5860.000000 0.000041 0.000056
5861.000000 0.000039 0.000056
5862.000000 0.000036 0.000057
5863.000000 0.000034 0.000055
5864.000000 0.000027 0.000058
5865.000000 0.000027 0.000055
5866.000000 0.000021 0.000057
5867.000000 0.000021 0.000056
5868.000000 0.000020 0.000056
5869.000000 0.000018 0.000058
5870.000000 0.000023 0.000055
5871.000000 0.000019 0.000058
5872.000000 0.000019 0.000056
5873.000000 0.000016 0.000056
5874.000000 0.000015 0.000057
5875.000000 0.000018 0.000056
5876.000000 0.000014 0.000057
5877.000000 0.000015 0.000056
5878.000000 0.000014 0.000056
5879.000000 0.000015 0.000057
5880.000000 0.000018 0.000055
5881.000000 0.000015 0.000058
5882.000000 0.000016 0.000055
5883.000000 0.000013 0.000057
5884.000000 0.000014 0.000056
5885.000000 0.000015 0.000056
5886.000000 0.000015 0.000057
5887.000000 0.000015 0.000056
5888.000000 0.000013 0.000056
5889.000000 0.000013 0.000056
5890.000000 0.000014 0.000056
5891.000000 0.000013 0.000057
5892.000000 0.000014 0.000056
5893.000000 0.000014 0.000056
5894.000000 0.000014 0.000057
5895.000000 0.000015 0.000056
5896.000000 0.000014 0.000057
5897.000000 0.000014 0.000056
5898.000000 0.000013 0.000056
5899.000000 0.000013 0.000057
5900.000000 0.000015 0.000055
5901.000000 0.000013 0.000057
5902.000000 0.000013 0.000056
5903.000000 0.000013 0.000057
5904.000000 0.000013 0.000056
5905.000000 0.000012 0.000056
5906.000000 0.000012 0.000057
5907.000000 0.000013 0.000056
5908.000000 0.000013 0.000056
5909.000000 0.000013 0.000056
5910.000000 0.000015 0.000056
5911.000000 0.000014 0.000057
5912.000000 0.000016 0.000056
5913.000000 0.000015 0.000057
5914.000000 0.000015 0.000056
5915.000000 0.000017 0.000056
5916.000000 0.000018 0.000056
5917.000000 0.000019 0.000057
5918.000000 0.000021 0.000056
5919.000000 0.000020 0.000056
5920.000000 0.000020 0.000056
5921.000000 0.000019 0.000057
5922.000000 0.000018 0.000056
5923.000000 0.000017 0.000057
5924.000000 0.000015 0.000056
5925.000000 0.000015 0.000056
5926.000000 0.000014 0.000057
5927.000000 0.000017 0.000055
5928.000000 0.000017 0.000057
5929.000000 0.000021 0.000055
5930.000000 0.000019 0.000057
5931.000000 0.000019 0.000055
5932.000000 0.000017 0.000056
5933.000000 0.000016 0.000056
5934.000000 0.000018 0.000056
5935.000000 0.000019 0.000057
5936.000000 0.000021 0.000056
5937.000000 0.000020 0.000057
5938.000000 0.000018 0.000056
5939.000000 0.000017 0.000056
5940.000000 0.000014 0.000057
5941.000000 0.000015 0.000056
5942.000000 0.000015 0.000056
5943.000000 0.000015 0.000056
5944.000000 0.000014 0.000056
5945.000000 0.000014 0.000057
5946.000000 0.000015 0.000056
5947.000000 0.000015 0.000057
5948.000000 0.000016 0.000056
5949.000000 0.000017 0.000056
5950.000000 0.000017 0.000056
5951.000000 0.000016 0.000057
5952.000000 0.000016 0.000056
5953.000000 0.000015 0.000056
5954.000000 0.000015 0.000056
5955.000000 0.000015 0.000057
5956.000000 0.000016 0.000056
5957.000000 0.000015 0.000057
5958.000000 0.000015 0.000056
5959.000000 0.000014 0.000056
5960.000000 0.000013 0.000056
5961.000000 0.000013 0.000057
5962.000000 0.000014 0.000056
5963.000000 0.000013 0.000057
5964.000000 0.000014 0.000056
5965.000000 0.000013 0.000057
5966.000000 0.000014 0.000056
5967.000000 0.000013 0.000056
5968.000000 0.000013 0.000057
5969.000000 0.000016 0.000056
5970.000000 0.000015 0.000057
5971.000000 0.000016 0.000055
5972.000000 0.000014 0.000057
5973.000000 0.000014 0.000056
5974.000000 0.000013 0.000056
5975.000000 0.000012 0.000056
5976.000000 0.000013 0.000056
5977.000000 0.000012 0.000057
5978.000000 0.000013 0.000056
5979.000000 0.000013 0.000056
5980.000000 0.000013 0.000056
5981.000000 0.000013 0.000056
5982.000000 0.000013 0.000056
5983.000000 0.000013 0.000057
5984.000000 0.000013 0.000056
5985.000000 0.000013 0.000056
5986.000000 0.000013 0.000056
5987.000000 0.000013 0.000056
5988.000000 0.000014 0.000056
5989.000000 0.000014 0.000056
5990.000000 0.000015 0.000056
5991.000000 0.000017 0.000056
5992.000000 0.000017 0.000057
5993.000000 0.000020 0.000055
5994.000000 0.000020 0.000057
5995.000000 0.000023 0.000056
5996.000000 0.000026 0.000056
5997.000000 0.000028 0.000057
5998.000000 0.000034 0.000055
5999.000000 0.000035 0.000057
6000.000000 0.000036 0.000056

